Differentially Private $K$-means Clustering Applied to Meter Data Analysis and Synthesis

The proliferation of smart meters has resulted in a large amount of data being generated. It is increasingly apparent that methods are required for allowing a variety of stakeholders to leverage the data in a manner that preserves the privacy of the consumers. The sector is scrambling to define policies, such as the so called `15/15 rule', to respond to the need. However, the current policies fail to adequately guarantee privacy. In this paper, we address the problem of allowing third parties to apply $K$-means clustering, obtaining customer labels and centroids for a set of load time series by applying the framework of differential privacy. We leverage the method to design an algorithm that generates differentially private synthetic load data consistent with the labeled data. We test our algorithm's utility by answering summary statistics such as average daily load profiles for a 2-dimensional synthetic dataset and a real-world power load dataset.

==> TSG DP Clustering Review 1/figs_pdf/hists/distdict.csv <==



==> TSG DP Clustering Review 1/figs_pdf/hists/histdict.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
2.6214,0.6294,0.5262,0.5820000000000001,0.6024,0.5844,0.501,0.6168,0.5646,0.5874,0.6792,0.7248,1.1016,1.1094,0.7392,0.732,1.182,2.8680000000000003,2.4498,1.2504,0.9258,1.1184,0.987,0.6942,0.5868
0.6394,0.6434,0.6968,0.6856,0.6884,0.6798,0.6853,0.9556,0.884,1.2259,0.9483,0.7070000000000001,1.0631,1.644,1.0687,1.4057,1.7017,1.5137,1.4441,0.9706,0.9836,1.0925,1.1325,0.8552,0.8640000000000001
1.0224,1.4544,0.8604,0.6144,0.4806,0.4379999999999999,0.4284,0.5478,0.8016,0.5862,0.4452,0.9018,0.9024,0.9582,1.1694,0.9264,1.4466,1.3056,1.1352,1.5108,1.1208,1.1808,0.8916,0.8142,0.7566
0.5264,0.5489999999999999,0.3338,0.3393,0.3693,0.3805,0.3977,0.4561,1.3481,3.707,0.7274,0.52,0.6844,1.3102,2.8386,1.7713,3.3966,1.004999,0.8583,0.7865,0.7786,0.7703,0.8811,0.8246,0.5251
0.2255,0.1727,0.1727,0.1916,0.1787,0.1653,0.1817,0.1857,0.2656,0.9558,2.1753,2.0673,2.0354,2.3477,2.2131,2.066199,1.9908,2.0269,1.9738,0.6863,0.6717,0.7838,0.5925,0.4835,0.1823
0.9359,0.7306,0.5798,0.5707,0.5528,0.5751,0.5562,0.5873,0.4748,0.4786,0.5325,1.0673,0.428,0.5234,1.9027,1.9509,1.8062,1.2402,0.6241,0.6161,0.9964,1.0345,0.953,0.8407,0.6295
0.6072,0.7416,1.2726,0.3336,0.3138,1.2276,0.3606,0.3966,0.5028,1.7022,0.5093989999999999,0.7134,0.8382,6.2628,1.9872,2.7624,0.882,0.723,1.128,0.5928,0.6312,1.8972,3.948,0.7506,0.3852
0.201,0.1884,0.1878,0.1878,0.1896,0.1854,0.1878,0.3072,0.5514,0.5388,0.2958,0.195,0.3936,0.7542,0.7026,3.3432,2.7198,1.4064,2.2542,2.277,1.656,0.3912,0.3329999999999999,0.324,0.24
1.6026,2.5266,0.9918,0.9144,0.732,0.705,0.7224,0.69,0.7296,0.7884,0.7302,0.9426,1.5119999999999998,0.7554,0.765,3.8982,2.4918,3.5454,0.6978,0.45,0.4584,0.4296,1.3242,1.8606,3.5364
0.3096,0.612,0.33,0.2928,0.2994,0.2838,0.2339999999999999,0.5388,0.2268,0.2334,0.3138,0.474,0.1368,0.4379999999999999,1.8396,1.386,1.3536,2.6634,1.395,0.696,1.056,2.029799,1.5654,0.7314,0.2964
0.1458,0.072,0.1296,0.0654,0.064199,0.0954,0.6606,0.8646,0.186,0.6156,0.0654,0.0666,0.075,0.126599,1.5402,4.7064,0.6756,0.2304,0.7962,0.2304,0.288,0.3828,0.8532,0.9654,1.5006
0.2418,0.1889999999999999,0.1906,0.2076,0.209,0.2086,0.1769,0.1916,0.214,0.4617,0.4752,0.6536,0.4124,1.3055,0.9054,3.067,2.3932,1.2906,0.7403,0.2408,0.3675,2.0259,0.6703,0.2255,0.2482
0.3021,0.2162,0.1808,0.1783,0.2175,0.1996,0.1725,0.1721,0.2296,0.1834,2.4730000000000003,1.8953,0.8899,0.5567,0.427,2.7886,1.3716,0.3547,0.4244,0.4078,0.5983,0.7202,0.6075,0.3294,0.4569
0.6298,0.8307,0.6361,0.8013,0.8198,0.6455,0.3898,0.5295,0.6445,1.3014,1.4581,1.3793,1.1324,1.0058,1.0642,0.932,1.1022,1.0796,0.9251,0.9116,1.1345,0.8755,1.2814,1.5693,1.2235
0.078,0.2388,0.0768,0.0696,0.5579999999999999,0.0672,0.4044,0.8676,0.1086,1.4736,2.7294,0.8058,0.087,2.2548,1.7598,0.8328,0.9138,1.656,0.1434,0.7806,1.8792,2.5662,0.753,0.0966,0.078
1.1388,0.9288,0.8892,0.6792,0.4986,0.4704,0.4679999999999999,0.465,0.4668,0.4758,0.7452,0.7974,1.1406,0.9396,1.0956,1.6566,1.443,1.5966,1.4766,1.1682,1.794,1.2834,1.2846,1.9068,0.9198
0.7302,0.754,0.7753,0.7987,1.9124,1.6043,2.568,2.9983,2.0453,2.1588,1.457,0.6506,0.4806,0.5781,0.6272,0.564,3.3062,2.4945,2.7421,0.6836,0.7396,0.7376,0.6584,0.7233,0.7142
0.3306,0.2112,0.1878,0.1152,0.1092,0.3612,0.1038,0.1272,0.1218,0.0984,0.4236,2.562,4.0974,1.3326,0.597,0.1182,2.7678,0.6234,0.1146,0.4494,0.1302,0.4332,0.7614,0.6558,0.5502
0.2021,0.2494,0.221,0.1972,0.2592,0.2019999999999999,0.3451,0.6464,0.6071,0.5319,2.292,1.7699,0.2072,0.4145,3.4743,2.9094,3.0812,2.5888,3.2435,1.6865,0.5997,4.0978,1.0241,0.3954,0.2359
0.5907,0.5899,0.5834,0.5702,0.5893,0.5625,0.6404,0.625,0.8485,0.8416,0.6919,0.7169,1.2845,1.6238,1.5041,1.1545,1.4804,1.1626,1.4744,1.6879,1.1149,0.9016,1.022,1.1637,0.7652
0.336,0.3312,0.4224,0.369,0.3744,0.3738,0.3312,0.306,0.3192,0.3246,0.2988,0.4506,0.3414,0.45,2.4672,3.027,1.1909999999999998,0.3066,0.4008,0.3138,0.3078,0.3714,0.3329999999999999,1.038,0.5928
2.1283,0.2303,0.1661,0.1552,0.1502,0.1803,0.1651,0.7905,0.8037,0.9213,1.3937,2.4687,2.3145,2.3041,2.2252,2.9699,1.7945,0.2257,0.1641,0.2035,0.1362,0.3945,1.0422,0.7925,0.6776
0.6432,0.8358,0.639,0.6402,0.6216,0.4746,0.4026,0.3486,0.2388,0.8454,1.1376,0.8088,0.8436,1.9302,1.6014,2.0574,3.738,2.5932,1.884,1.7166,1.5126,1.2936,0.888,0.8009999999999999,0.7092
0.1602,0.1698,0.1662,0.1638,0.1608,0.153,0.225,0.1626,2.064,2.9028,3.4752,2.2488,1.8396,2.1978,2.1618,2.4456,1.635,1.8618,2.4048,2.181,1.9662,1.3752,0.9324,0.4416,0.2346
0.4109,0.3042,0.28,0.3315,0.4129,0.366,0.346,0.3767,0.3885,0.912,0.607,0.6109,0.8611,3.0513,0.4071,0.8963,4.5803,1.0754,0.4523,0.3834,0.4038,0.4549,0.4965,0.4634,0.437
2.1336,1.806,1.7442,1.5642,1.5264,1.5762,0.5352,0.2238,0.126599,0.2112,0.1422,0.2112,0.1296,0.9606,1.8552,1.7178,1.9278,0.8772,0.213,0.2964,0.1914,0.2466,0.2946,0.8502,1.6884
0.3888,0.4326,0.5316,0.4626,0.4152,0.3906,0.3264,0.324,0.4062,0.6528,1.8312,1.1892,0.7829999999999999,3.3528,1.3074,0.7116,0.684,0.5562,0.6198,0.639,0.7638,0.7974,0.9534,0.6432,0.4512
1.5492,1.2829,1.1508,0.8995,0.7727,0.6915,0.6062,0.7041,0.6407,0.6923,0.7859999999999999,1.0041,1.0373,1.5901,1.1686,1.2095,1.1246,1.0326,1.035099,1.0261,1.2838,0.9406,0.5229,0.6609,0.494
0.2134,0.1482,0.1451,0.1415,0.1496,0.1524,0.1536,0.1551,0.5633,1.4219,2.4077,3.4142,4.282,2.5767,0.7945,0.3286,1.773,1.0301,0.3156,1.3954,0.4842,0.4654,0.2989,0.2959,0.1978
0.315,0.309,0.33,0.357,0.3929999999999999,0.381,0.509,0.675,0.4639999999999999,0.4629999999999999,2.53,3.812,3.719,2.482,2.371,2.415,2.485,2.361,2.336,0.631,0.424,0.473,0.43,0.491,0.387
0.5664,0.654,1.056,0.6546,0.4392,0.5748,0.9402,1.2858,1.8714,1.3422,1.7148,1.2852,3.8886,1.6236,0.8784,0.888,0.945,0.9948,1.6248,1.2234,1.0698,1.1376,0.75,0.5388,0.8694
0.7014,0.6894,0.5394,0.69,0.5406,0.6582,0.6306,0.6384,3.2262,1.2282,0.8676,0.7446,0.8328,0.828,1.7838,3.285,0.978,0.8136,0.957,1.0734,1.1909999999999998,0.9822,0.9306,0.7290000000000001,0.6924
2.391,2.0364,1.9908,1.9788,1.9716,1.9758,1.9812,1.9866,0.732,0.1644,0.1128,0.1146,0.1158,0.0942,2.0076,2.0406,2.0274,0.7422,0.2814,0.2748,0.186,0.2784,0.3432,0.4428,0.249
0.1674,0.1662,0.246,0.1836,0.1356,0.1434,0.2058,0.6558,0.642,0.8736,0.4098,0.5826,0.36,0.1632,2.1348,3.354,3.4482,1.6074,3.6606,2.289,0.5406,2.2608,0.7002,0.1968,0.1752
0.4686,0.414,0.411,0.4314,0.3876,0.3984,0.4182,0.3942,0.3276,0.336,1.0506,2.0328,1.2204,2.2716,2.1708,2.3622,2.2116,2.1924,2.1822,1.9938,1.8162,1.5444,0.645,1.8606,0.5712
0.5022,0.3966,0.6912,0.213,0.3294,0.2346,0.1956,0.528,0.4452,1.9776,1.4076,0.1794,0.7848,2.2314,2.214,2.3904,1.935,1.8804,1.5564,1.7358,0.7512,0.3852,0.3168,1.1784,0.366
0.1656,0.093,0.1236,0.138,0.126,0.1416,0.1169999999999999,0.1368,0.1344,0.1104,0.162,0.4638,1.1412,1.3272,2.0796,1.797,1.158,1.3884,4.3212,1.9548,1.227,1.1784,1.305,1.5468,0.7829999999999999
0.4512,0.51,0.489,0.4626,0.3918,0.471,0.5544,0.429,0.4974,0.4224,0.6276,1.629,1.3146,0.9534,0.7248,1.3176,2.0472,1.0404,0.9888,0.8364,0.48,0.6024,0.6186,0.4938,0.4518
0.5760000000000001,0.33,0.365,0.285,0.347,0.3829999999999999,0.318,0.3289999999999999,0.36,0.373,0.997,1.421,1.3159999999999998,1.6980000000000002,1.41,0.998,1.012,2.097,1.5630000000000002,2.185,2.0,1.544,0.6829999999999999,0.455,0.3229999999999999
0.7944,0.2952,0.4848,0.4212,0.3816,0.3389999999999999,0.348,0.3936,0.3516,0.396,1.2942,0.465,2.7510000000000003,0.5628,2.3856,2.3952,0.7170000000000001,2.8608,0.9978,0.4188,0.7098,0.6324,0.5706,0.507,0.6018
0.2592,0.1032,0.0624,0.0918,0.0936,0.0936,0.0876,0.0654,0.0888,0.2646,0.2154,0.477,0.9606,0.9456,1.008599,0.5268,1.5054,1.4286,4.383,1.764,1.3716,0.3522,0.3786,0.4902,0.2484
0.2645,0.4417,0.3229,0.2862,0.2706,0.2815,0.3171,0.2663,0.6678,0.4103,0.4222,0.3487,0.4977,1.5262,2.7993,3.95,0.8459,0.7914,0.7378,0.7494,0.4458,0.6042,0.4613,0.426,0.3255
0.4864,0.2451,0.214,0.5787,0.2959,0.2752,0.2187,0.2189,0.2312,0.8995,1.0703,1.1193,0.628,0.6054,0.6809,0.7528,0.9596,2.5568,1.8936,0.8403,0.9963,1.7179,1.1984,1.6298,2.2338
0.846,0.9234,0.7188,0.447,0.4506,0.4488,0.4518,0.5286,0.4602,0.8514,0.5526,0.3756,0.6546,0.5544,0.8082,2.3772,2.103,0.573,0.5382,0.9048,1.065,1.7802,0.9078,0.9066,0.8988
1.1556,0.7002,0.309,0.2496,0.2508,0.267,0.3804,0.2922,0.2382,0.2382,0.3696,0.9492,0.843,1.002,1.203,2.1,2.2146,1.7136,0.8448,0.6276,0.675,1.2594,1.6134,0.8694,0.7506
0.6222,0.5579999999999999,0.5838,0.4926,0.5322,0.4662,0.423,0.5184,0.4692,0.411,0.4242,0.4992,0.9084,2.955,2.7108,0.7362,0.4416,0.45,1.0218,0.9654,0.9024,0.5058,0.5208,0.45,0.4632
0.3079,0.3499,0.4538,0.346,0.3634,0.2433,0.2856,0.2736,0.2571,0.2416,0.266,0.3705,2.6053,0.7076,1.5728,1.1264,2.1012,0.3651,1.0226,1.4331,0.6588,0.7266,3.0192,1.4007,1.6731
1.2756,1.008,0.7440000000000001,0.7932,0.7398,0.7758,0.7266,0.777,0.7326,1.0284,1.1628,0.9198,0.885,0.8592,0.8346,0.7644,1.146,1.9422,1.602,1.125,1.176,1.1928,1.8768,0.7848,0.5406
1.0974,0.8328,0.7668,0.7728,0.8334,0.6978,0.6659999999999999,0.7854,0.7002,0.7062,0.858,0.9816,0.9624,0.504,0.5214,1.3104,2.9532,0.8598,2.1066,2.9256,1.233,1.4016,1.1016,0.8394,0.879
0.2166,0.672,0.2352,0.2046,0.456,0.0774,0.1164,0.0618,0.1194,1.8606,0.6276,2.6898,1.2408,3.8442,1.356,0.9816,0.250199,0.8652,0.273,4.587,2.553,1.7808,1.9554,0.2424,0.1272
0.2658,0.2028,0.15,0.2256,0.21,0.7776,1.033199,1.0464,0.975,0.9528,0.9438,0.4116,0.0624,0.1524,1.4676,2.3568,2.3988,2.3346,1.024799,0.0534,0.2142,0.3929999999999999,0.3216,0.2406,0.3468
0.3606,0.591,0.669,0.345,0.4626,0.3984,0.4572,1.0224,0.627,0.2514,0.231,0.276,1.4424,3.7044,1.2834,2.247,0.5232,0.5232,0.4944,0.7290000000000001,1.6902,0.9618,2.028,0.7686,0.3924
0.807,0.8226,0.7812,0.5448,0.6072,0.5412,0.6036,0.7068,0.6576,0.6996,0.6978,0.8034,0.924,1.5768,1.8504,2.3022,1.5384,1.6602,1.7262,2.0466,0.9504,1.3716,1.2726,0.9438,0.564
0.9198,0.936,0.9522,0.936,0.9606,0.9798,1.0428,0.987,0.9462,1.0668,1.0608,2.3196,3.7578,1.0548,0.9408,1.0662,1.02,1.030799,1.0962,1.2384,1.251,1.257,1.2858,1.0494,1.0584
3.2754,0.8076,0.9546,0.9228,0.4872,0.4794,0.486,0.4092,0.4638,0.7452,0.7836,1.038,1.6344,3.4908,2.0022,0.636,1.05,1.1004,1.1382,1.1472,2.1936,1.6980000000000002,1.3242,1.0818,0.8892
0.2449,0.2722,0.2862,0.2769999999999999,0.2509,0.293,0.7204,0.4357,0.4392,0.3644,3.0544,1.4533,0.497,0.3462,0.3186,0.309,2.7122,3.498,2.1406,1.7291,1.7582,1.816,0.9532,1.3393,1.1526
1.2399,0.262,0.2332,0.186,0.4617,0.3496,0.3246,0.396,0.387,0.3462,0.4112,0.5531,2.4777,2.2899,0.542,1.8824,2.0266,0.2957,0.3287,0.3302,0.3506,0.3522,0.4024,0.4297,0.418
0.506499,0.5423,0.7659,0.5461,0.5079,0.525,0.4637,0.5192,1.0428,0.6717,0.7003,0.6729,0.5875,3.6204,1.4846,1.8144,3.3628,2.3945,1.4027,0.7888,1.0967,1.2844,1.2061,1.0572,1.004799
0.7651,0.6462,0.5803,0.5728,0.2782,0.2446,0.2299,0.2334,0.3782,0.5104989999999999,0.7501,1.2463,4.7638,0.7748,1.5606,1.1634,0.5109,0.685,0.8756,1.3563,0.7361,0.7751,0.6731,0.8957,0.8214
1.5156,1.2882,1.254,0.3108,0.222,0.2172,0.3792,0.423,0.4158,0.519,1.8942,3.0774,1.3302,0.7859999999999999,0.7338,0.7884,2.009399,2.1696,2.067,1.686,1.9164,1.9668,0.966,0.4758,0.2394
0.9921,0.6923,0.8611,1.1453,0.7266,0.7091,0.6861,0.6998,1.7046,0.7046,1.1132,2.1226,1.0737,1.5066,1.1321,1.054,2.4406,2.027,3.3943,2.023,0.7396,1.4093,0.9094,1.046999,1.0901
0.1762,0.1758,0.1887,0.1854,0.2064,0.3472,0.256299,0.8618,0.6032,0.4707,0.5402,1.002899,3.3009,1.7591,0.9151,0.8998,0.5077,1.2023,1.0384,0.9092,0.7864,0.3742,0.3174,0.3592,0.2592
0.207,0.144,0.1169999999999999,0.0942,0.0864,0.1158,0.1386,0.087,0.0864,0.0804,0.5772,1.3374,1.6542,1.8516,1.233,2.2008,0.5063989999999999,0.4572,1.0674,0.351,0.3012,0.3846,0.1812,0.0828,0.0804
0.261,0.3948,0.2622,0.345,0.357,0.3828,0.8886,0.8424,0.4752,2.5098,5.6964,3.6774,4.0584,0.6138,0.7446,1.383,1.1154,0.5904,0.5868,0.516,0.654,0.429,0.3126,0.357,0.3168
0.5982,0.5694,0.6054,0.5724,0.6066,0.6606,0.7794,0.6924,0.5898,0.6498,0.6629999999999999,1.0356,1.1922,1.5738,1.2522,1.0164,1.257,1.0314,1.6134,1.2138,1.2756,1.3008,1.2126,1.1862,1.1874
0.3012,0.3318,0.2388,0.2418,0.2412,0.2388,0.3588,0.3138,0.3732,0.675,0.4932,1.233,2.1666,1.9692,1.8606,1.5114,0.3492,0.9288,1.809,0.789,1.5972,1.8708,1.0242,0.492,0.255
0.439,0.4003,0.3729,1.0842,1.9812,0.6744,0.4211,0.7512,1.4686,1.639,1.4932,1.0217,0.7337,1.9138,1.7255,1.5043,0.5477,0.4936,0.8785,2.1478,2.3206,0.9863,0.9323,0.9776,0.6317
1.4478,0.741,0.7194,0.7104,0.7074,0.7098,0.7386,0.7272,0.7140000000000001,0.7134,0.7709999999999999,0.8592,0.9342,1.1106,3.3336,2.8044,1.5792,1.446,1.4454,1.2318,1.0164,1.0524,1.0584,1.17,1.1472
0.4716,0.3066,0.3822,0.3696,0.4086,0.3678,0.3624,0.3732,0.5202,0.4068,0.3708,1.1196,1.6338,2.2794,2.7456,2.5926,1.7304,0.936,3.9048,2.8554,1.6602,0.8574,0.513,0.4182,0.3618
1.8492,1.6068,0.4272,0.5058,0.4632,0.363,0.318,0.276,0.2688,0.3708,0.396,0.4008,1.2588,2.1666,2.8314,1.383,0.9072,0.5003989999999999,0.7056,0.6894,0.6906,0.7002,0.6629999999999999,0.9126,0.8256
0.7038,0.2904,0.1428,0.1458,0.1404,0.249,0.2352,0.288,0.315,0.2286,0.195,0.6384,0.8052,0.5760000000000001,3.5472,1.3068,4.011,0.4314,0.2898,0.6486,0.8568,0.8052,0.6138,0.5598,0.3204
1.1444,1.008899,0.8546,0.8458,0.8488,0.8489,0.8340000000000001,0.8686,0.8395,0.8523,0.9166,1.028799,1.7311,1.0767,1.0598,1.0679,1.0164,1.0519,1.0097,0.9655,1.0638,1.1298,1.1116,1.0198,1.024899
1.0278,0.939,0.9186,0.9876,0.939,0.933,0.9102,0.897,0.882,1.5798,2.1126,1.8402,1.71,2.033399,1.9158,1.7004,0.5646,0.561,0.5514,0.6564,1.4052,1.9542,1.2018,1.0818,1.1592
0.9276,0.6486,0.4422,0.42,0.522,0.42,0.4902,0.4176,0.4518,0.4554,0.474,0.6954,3.2694,2.4468,2.067,0.945,1.6368,0.8784,0.5826,0.408,0.417,0.7098,1.2996,0.6852,0.396
0.6295,0.3387,0.3829999999999999,0.3637,0.3153,0.2969,0.2932,0.3233,0.2791,0.9409,1.5659999999999998,1.7317,0.722,0.512,2.2097,2.0774,1.2919999999999998,1.3409,1.4617,1.2421,1.2953,1.2825,1.2065,0.3673,0.3538
1.0986,0.4752,0.4104,0.3762,0.2526,0.2466,0.3654,0.3948,0.5436,0.612,0.726,0.8742,0.933,0.738,0.9942,0.8682,2.283,1.9722,1.0074,1.4706,1.4069999999999998,1.026,1.1814,1.284,0.5574
0.552,0.4668,0.4452,0.4476,0.4284,0.456,0.4266,0.4926,0.5003989999999999,0.846,0.8328,0.3522,0.3708,0.3606,0.3492,1.4334,2.7066,2.031,1.4544,1.287,1.3188,0.9348,0.8742,0.546,0.3492
0.0734,0.2171,0.1688,0.1064,0.1814,0.1066,0.1804,0.1087,0.1407,0.1558,1.6083,1.2216,0.53,0.3777,0.4844,2.6548,0.1959,2.8354,3.7453,2.935,0.6556,0.2955,1.0156,0.9972,0.3244
0.5046,0.4554,0.4584,0.6378,0.4494,0.4722,0.4458,0.3462,0.3636,0.4122,0.3084,0.3702,0.7746,0.8190000000000001,1.0362,2.2542,1.9374,0.5208,0.348,2.1432,3.6054,1.203,0.6462,0.6546,0.5442
0.6762,0.5442,0.3798,0.4038,0.387,0.4014,0.384,0.4104,0.4356,0.4092,0.5862,0.8436,0.9972,3.2796,1.4184,0.7836,0.9816,0.9378,1.8636,2.3892,2.2992,1.1286,0.9396,0.8232,0.8118
0.2083,0.1969,0.1858,0.2126,0.1875,0.2,0.1782,0.2027,0.7140000000000001,0.5826,0.5263,0.4413,0.4063,0.3271,0.3394,0.3956,1.2158,4.054999,2.054199,1.0625,0.7572,0.8372,0.5766,0.4881,0.2558
0.1614,0.1008,0.168,0.1932,0.1206,0.1536,0.0996,0.168,1.4916,1.6788,1.8168,2.2668,1.8804,1.767,2.0196,1.9716,1.956,1.7448,1.8168,2.3082,1.248,0.4146,0.2484,0.27,1.41
0.2314,0.2247,0.3964,0.2691,0.246,0.2241,0.196,0.2242,0.2206,0.246,1.1840000000000002,0.9154,1.2515,1.411,1.4456,2.2132,2.327,2.3006,2.329,1.1427,1.5489,1.7797,3.0469,1.8492,0.2913
0.078,0.5579999999999999,0.0744,0.0546,0.0564,0.0594,0.0816,0.0552,0.0708,0.0606,0.6852,1.6728,0.9924,0.057,0.8064,0.9942,2.1156,1.506,2.7216,3.4356,0.5934,0.429,0.6174,0.0486,0.0444
0.5652,0.9048,1.4682,0.7062,0.2412,0.348,0.297,0.2766,0.250199,0.4236,0.9168,2.7672,3.3306,0.8838,0.36,1.5366,1.3002,1.5492,1.0206,0.7578,0.6846,0.5442,0.2796,0.3264,0.9606
0.1608,0.0996,0.057,0.1014,0.057,0.1002,0.0576,0.1002,0.0564,0.1086,0.0666,0.0834,0.1914,2.139,3.276,0.7914,0.183,0.8046,2.5968,1.4658,0.7440000000000001,0.4428,0.1878,0.096,0.1026
0.7608,0.669,0.4512,0.3984,0.432,0.774,0.3474,0.3546,0.9402,0.5586,0.4314,2.7042,1.113,0.8244,4.0824,1.3806,0.7368,0.9036,3.7224,1.581,1.113,0.8742,0.7866,0.7632,0.5958
0.312,0.3117,0.3097,0.3036,0.304,0.2863,0.2978,0.304,0.4704,0.8196,0.8039,0.7863,0.8666,1.0516,1.2736,1.81,1.1834,1.1116,0.8273,0.6891,0.7412,0.7209,0.6951,0.4598,0.2965
0.348,0.8442,0.2496,0.2418,0.3318,0.2826,0.3354,0.2988,0.3282,0.2328,0.3648,2.7288,0.3606,2.1012,1.3608,0.3792,2.9052,2.0964,0.1194,0.1038,0.1584,0.2592,0.192,0.0594,0.0816
0.3492,0.1452,0.1452,0.1482,0.144,0.1422,0.3528,0.243,0.3246,0.7188,1.107,1.4472,1.4442,1.332,0.942,0.7848,1.11,1.1862,1.0992,0.9024,0.7422,0.5256,0.5033989999999999,0.4824,0.4974
0.8118,0.4314,0.312,0.2592,0.3534,0.27,0.2136,0.2454,0.3042,0.336,0.5628,1.5066,3.057,3.7308,2.1714,2.0646,2.6910000000000003,0.8466,0.7566,1.1088,3.8352,1.8504,1.0182,0.8664,0.5688
0.051,0.06,0.102,0.0492,0.0852,0.0582,0.1344,0.0534,0.0576,0.0786,0.8028,4.0632,2.196,2.88,2.8272,1.0404,0.0822,0.078,0.3276,1.0764,3.0426,0.4872,0.0714,0.0606,0.0552
0.759,0.936,0.965,0.64,0.512,0.507,0.87,0.603,0.971,0.6459999999999999,1.204,1.085,0.935,1.731,1.265,0.807,0.764,2.533,1.399,0.973,1.44,1.235,1.149,1.298,1.267
0.2136,0.1908,0.1752,0.1698,0.1764,0.243,0.2364,0.2616,0.3516,0.8202,0.3678,0.4626,1.6752,3.0024,2.8632,1.1346,0.6396,2.6274,2.1762,1.3698,1.1904,0.9804,1.5786,0.2561989999999999,0.114
0.1506,0.1169999999999999,0.1404,0.12,0.1332,0.1134,0.138,0.3414,0.4458,0.2454,0.396,0.408,0.1254,0.693,2.8662,3.0054,2.7882,1.6176,0.522,0.579,0.4776,0.4734,0.471,0.4728,0.252
0.183,0.1692,0.1428,0.0894,0.09,0.0894,0.1596,0.249,0.213,0.1878,0.225,0.168,1.6164,4.4082,0.5424,0.3054,0.8004,2.0412,4.0518,0.327,3.6858,2.436,0.3054,0.237,0.2262
0.6264,0.8052,0.4398,0.4722,0.5429999999999999,0.8364,1.1958,1.6038,1.1562,1.3146,1.3692,0.561,1.1466,2.1048,3.0702,1.3019999999999998,0.8538,0.465,0.621,0.4422,0.5508,0.354,1.0554,1.2354,0.8316
0.3042,0.3852,0.8664,1.077,1.0716,1.0572,1.0728,1.008599,1.0056,1.0092,1.0002,1.6314,1.626,0.7422,1.7592,1.7172,1.7046,1.3896,0.6048,0.7854,0.6888,0.483,1.0002,1.7928,1.755
0.3997,0.3009,0.3518,0.2653,0.248,0.2867,0.2689999999999999,0.9386,1.0341,0.6889,0.6921,0.7076,0.7455,0.7885,3.2902,3.5067,0.9714,0.7523,1.3394,1.3023,0.8177,0.8642,0.62,0.5982,0.6337
0.282,1.2828,0.2868,0.2982,1.311,0.2676,0.2676,1.3332,0.3462,0.516599,1.8366,0.6474,0.5652,1.5246,0.7572,2.4528,3.975,3.4716,0.5304,1.4226,0.4494,0.396,1.2906,0.3312,0.3072
0.6582,0.3204,0.2892,0.288,0.294,0.2874,0.2664,0.1584,0.2004,0.2946,0.873,0.2646,1.3259999999999998,0.5934,0.6672,1.0728,1.5594,1.5492,2.6424,1.0554,0.5508,0.3972,0.4344,0.6078,0.3456
0.8064,0.4698,0.3714,0.5952,0.6246,0.4998,0.4794,0.447,0.7578,0.63,0.7392,0.9414,0.9198,3.0672,1.9842,1.5528,1.9074,3.1824,1.4376,0.8376,0.8220000000000001,0.5316,0.5003989999999999,0.645,0.8508
1.0992,0.42,0.3989999999999999,0.3786,0.3222,0.165,0.4842,1.41,1.8576,1.8198,1.5702,1.4532,2.025,1.803,1.6032,1.5936,2.1684,1.7064,1.5738,1.1892,1.923,1.3242,1.2876,1.3044,0.8759999999999999
0.1908,0.2316,0.1764,0.1812,0.1422,0.250199,0.3342,0.7824,0.8009999999999999,0.948,0.7836,0.8562,3.3684,2.5878,0.5994,4.070999,2.9466,0.8676,1.5114,1.1844,0.6258,0.3492,0.1932,0.1452,0.183
0.096,0.129,0.1872,0.2322,0.1434,0.156,0.1032,0.108,0.2094,0.1038,0.1182,0.1638,0.2028,0.408,0.6108,3.333,1.7412,0.126599,4.3146,1.1388,0.5934,0.7290000000000001,0.4734,0.2676,0.3
0.2581989999999999,0.2077,0.0987,0.0815,0.1104,0.1796,0.1245,0.0768,0.1509,0.831,0.2717,0.3207,1.4488,2.8217,2.6122,0.2981,1.3884,1.1403,0.9925,0.8388,0.6382,0.513599,0.3499,0.2699,0.1761
0.667,0.4918,0.6679999999999999,0.4344,0.3955,0.4444,0.4229,0.3916,0.4508,0.7667,1.1437,2.7995,2.5371,1.1263,0.8169,0.6126,0.6061,0.7382,1.3562,2.0684,1.5162,1.1643,1.0773,1.006999,0.5710000000000001
0.5589999999999999,0.502,0.479,0.478,0.489,0.4589999999999999,0.4029999999999999,0.45,0.285,0.254,0.474,0.418,0.581,2.255,3.265,2.516,1.068,0.754,0.439,0.909,3.686,0.993,1.3130000000000002,1.712,0.589
0.3114,1.2276,0.7662,0.4962,0.4404,0.4266,0.4176,0.414,0.4566,0.6174,0.5412,1.2882,2.6034,3.3204,2.9964,2.7654,1.236,0.3084,1.521,1.7232,2.8794,2.0076,0.9534,0.9474,0.7626
0.3921,0.5885,0.4506,0.2804,0.256799,0.2655,0.2309,0.2359,0.2686,0.2759,0.363,0.5007,0.5163,0.8743,2.6082,0.7925,0.6916,3.9965,1.9198,2.3319,1.08,1.5001,1.1888,0.6388,0.3873
0.6588,0.3804,0.4212,0.5364,0.4014,0.747,0.603,0.4284,0.5604,0.5436,1.1909999999999998,3.4446,0.5754,3.7848,0.5682,2.3442,1.2834,2.3178,0.8574,0.4086,0.5832,0.8052,0.4338,0.8124,0.4956
0.9084,0.4572,0.3786,0.3222,0.3216,0.3228,0.4416,0.7416,0.5538,0.615,0.639,0.8286,0.927,0.8574,0.7458,1.224,0.9996,1.3668,1.5954,1.4256,1.5252,1.4706,1.3476,0.8868,0.7032
0.2232,0.1656,0.1644,0.1608,0.1578,0.1566,0.156,0.1566,0.3336,1.7256,1.6062,3.645,0.1842,0.1122,1.5042,2.9148,1.8996,2.3034,0.3882,0.4398,0.615,0.5376,1.2768,0.2604,0.1998
0.6162,0.606,0.5123989999999999,0.513,0.5033989999999999,0.3996,0.4914,0.4566,0.45,1.7424,0.96,0.8009999999999999,2.078399,2.7654,2.3094,2.3418,2.2764,2.2428,0.8832,1.179,2.3538,2.0064,0.7326,0.6168,0.3816
0.3259,0.3066,0.2723,0.2399,0.3183,0.2362,0.1801,0.3901,0.4852,1.0551,0.6099,0.9471,0.7708,0.9786,0.9888,1.2057,1.4314,2.2884,0.612,0.9164,1.2334,0.6432,0.4527,0.3195,0.3198
1.0944,0.8556,0.3924,0.1776,0.1986,0.1644,0.6792,0.5508,0.6756,0.711,1.917,1.3782,0.8112,0.6282,0.4589999999999999,0.4758,0.7056,3.5802,2.907,0.9654,0.7428,1.3458,1.9176,1.0674,0.9858
0.6348,0.5238,0.4146,0.4032,0.4452,0.4308,0.4026,0.3744,0.4716,0.519,0.4866,0.9552,1.8216,1.3014,1.5408,1.7394,1.0698,0.6354,0.5484,0.573,0.615,0.7476,0.6714,0.7326,0.4512
0.5454,0.5766,0.4044,0.4098,0.4728,0.3846,0.4404,0.7578,0.7512,0.9846,3.0144,2.2794,2.6922,1.8474,0.6516,0.6629999999999999,0.7829999999999999,0.7398,0.7524,0.696,0.48,0.5058,0.3834,0.4704,0.6066
1.2462,0.711,1.056,0.6978,0.9768,0.4728,0.7170000000000001,1.1538,1.1076,1.8012,1.5,1.4526,1.0206,1.3062,3.2538,1.1826,2.13,1.5438,1.3266,0.6972,0.7704,1.338,0.8898,1.1454,0.738
0.2322,0.1914,0.1722,0.2922,0.2646,0.1536,0.159,0.1578,0.1638,0.1638,0.4379999999999999,1.9272,4.5564,2.0634,3.1704,3.372,0.9564,0.2142,0.1902,0.195,0.1956,0.2208,4.179599,3.0564,0.1914
0.2208,0.1782,0.2016,0.1824,0.2046,0.1854,0.1578,0.1938,0.1914,0.3204,0.888,0.4122,0.4332,0.33,0.4032,1.9824,2.3382,1.5726,1.629,0.7758,0.4902,0.7926,0.48,0.3138,0.1908
0.672,0.4098,0.3374,0.2846,0.2642,0.2561989999999999,0.2575,0.406,0.3606,0.2427,0.368,0.6089,0.7716,2.7399,2.8313,2.5569,2.9019,0.4236,0.3069,0.2509,0.2765,1.1016,0.8721,0.6458,0.2773
0.4752,0.3102,0.18,0.195,0.1686,0.1698,0.1932,0.1812,0.1716,0.1884,0.2208,0.3684,0.4242,0.3252,0.4488,0.6756,0.6336,2.547,3.7914,3.42,0.8004,0.579,0.6726,0.5466,0.3828
0.0936,0.2274,0.099,0.2052,0.1236,0.1662,0.162,0.1206,0.1806,0.1038,0.1692,0.2892,1.2018,3.0258,2.097,2.4888,2.8842,0.4392,0.6342,0.4584,0.396,0.417,0.2868,0.3228,0.1332
0.7656,0.861,0.66,0.9114,0.8916,1.1952,1.9302,1.5732,1.0764,1.2108,3.2022,1.9464,1.818,1.1909999999999998,1.2648,1.1532,0.9774,2.241,1.3074,1.3584,1.2708,1.293,1.4178,0.7824,0.9066
0.6078,0.504,0.7272,0.5208,0.387,0.306,0.3792,0.3066,0.3246,0.3702,0.2838,0.6462,0.4992,0.7146,0.8826,4.0692,0.8766,0.4656,0.522,0.633,0.5598,0.5796,2.016,1.3098,0.4404
1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,0.705,1.6669999999999998,1.665,1.666,1.67,1.662,1.669,1.662,1.664,1.6669999999999998,1.669,1.6669999999999998
0.513599,0.7068,0.441,0.5153989999999999,0.4254,0.3312,0.4824,0.3504,0.6708,1.4178,0.7614,1.0548,1.1238,1.2282,1.4502,1.4178,1.3266,1.347,1.6314,1.3692,1.545,1.2234,1.0398,0.7452,0.7434
0.5922,0.5688,0.5982,0.6809999999999999,0.7386,0.6102,0.603,1.1406,1.1376,0.8478,1.089,1.776,0.7932,0.5958,0.7848,1.3452,1.137,0.8538,1.4214,0.9252,0.6984,0.6678,0.5532,0.5748,0.6216
1.7328,0.39,0.256799,0.2754,0.222,0.243,0.2538,0.3624,0.363,0.7356,2.655,2.553,2.2266,1.6896,3.3906,1.6344,1.1334,1.0032,1.2084,1.02,0.9624,1.122,1.014,0.5748,0.3786
0.156,0.156,0.1518,0.1434,0.129,0.1542,0.1542,0.1542,0.147,0.1332,0.144,0.1554,0.1548,0.156,0.3708,0.4716,3.9852,3.7272,2.8452,2.9694,0.3588,0.3558,0.1542,0.1806,0.1806
0.6599,0.6509999999999999,0.6767,0.6772,0.6783,0.7086,0.6698,1.0854,1.1676,1.801,2.0844,1.2291,0.9419,1.6614,1.6667,1.5119999999999998,4.8402,1.2469,1.8536,2.8932,1.4457,1.3086,0.8113,1.0381,0.6917
0.7087,1.2624,0.4678,0.5062,0.9794,0.4492,0.4668,1.063,0.5039,1.0977,1.2413,1.1412,1.08273,1.02427,0.9658,0.7949,1.4485,0.9527,0.8951,1.1542,1.5652,0.8383,1.0201,1.3366,0.6989
0.3924,0.7623,0.32,0.3017,0.3463,0.2987,0.2856,0.2889,0.4336,2.6997,4.9745,4.0575,0.3501,1.3659,4.5523,3.3032,2.6998,0.9661,1.0051,1.3058,1.8982,1.2676,0.8077,0.5875,0.4422
1.3548,0.7488,0.3966,0.4404,0.5556,0.3389999999999999,0.2466,0.256799,0.531,0.4992,0.6264,0.4908,0.42,0.5256,1.1304,1.4928,1.6308,1.4622,2.1282,2.5686,2.090399,1.1718,1.1286,1.0032,0.6864
0.9491,0.8101,0.7336,0.3662,0.362,0.3625,0.4703,0.3747,0.855,1.2486,0.8839,0.5327,1.018799,1.5191,0.4257,0.4214,1.1497,2.5051,1.7367,1.2488,1.0215,1.1345,0.9654,0.7704,0.6144
0.4936,0.4703,0.4831,0.4055,0.3608,0.4065,0.5743,0.5485,0.6634,0.6317,0.636,0.6967,1.031099,1.6119,0.9007,0.9988,1.6661,1.0889,0.9032,1.4707,1.1468,0.7458,0.7518,0.727,0.6659999999999999
0.4362,0.48,0.522,0.5436,0.4986,0.4908,0.3444,0.4902,0.5033989999999999,0.7992,0.7686,2.7774,1.557,0.9444,0.5766,2.9502,3.1260000000000003,1.9644,2.4924,1.2276,0.7776,0.7164,0.489,0.3648,0.2586
0.4164,0.4578,0.3906,0.3882,0.3342,0.1884,0.2004,0.2526,0.144,0.4272,2.0274,1.2534,3.2214,2.1636,2.3844,0.5952,0.435,0.588,0.5544,1.8678,2.4234,1.683,0.8682,0.4944,0.2622
0.3102,0.2748,0.3102,0.4284,0.51,0.3852,0.4896,0.45,0.5868,0.5916,0.4044,0.4344,0.3438,0.303,0.4734,1.0908,1.7064,4.4898,4.6344,2.8398,1.362,1.2774,1.0662,0.855,0.5838
0.6222,0.6204,0.534,0.5292,0.4566,0.504,0.4566,0.5760000000000001,0.597,0.7542,0.7812,0.8412,1.1916,1.4454,1.4442,1.3572,1.2222,1.1772,1.0872,1.2378,1.1334,0.8304,0.7218,0.7979999999999999,0.7374
0.2113,0.1802,0.2061,0.292,0.1921,0.3133,0.2501,0.2411,0.2667,0.2689,0.9338,3.07,0.8783,0.8265,1.6695,0.5856,0.4716,0.5354,0.6671,2.8835,0.8367,0.868,2.7852,0.6407,0.4589
0.6086,0.8468,1.0826,0.6732,0.4705,0.4591,0.4685,0.4969,0.4556,0.4384,0.4777,0.4816,0.5188,0.5875,3.3907,3.0651,1.3912,1.3842,1.1443,1.4024,1.3883,1.3726,1.4282,0.9471,0.8703
1.1202,0.9906,0.9174,0.6456,0.6792,0.7986,0.6678,0.6654,0.6672,0.6708,1.0284,1.2078,0.9714,1.0092,0.8892,0.9498,4.163999,3.1116,1.203,1.1604,1.0596,1.0212,1.1304,1.039199,1.0368
0.335,0.176,0.183,0.16,0.1669999999999999,0.183,0.145,0.4629999999999999,0.432,0.284,0.357,0.7859999999999999,2.327,2.263,2.516,3.082,0.773,2.859,2.324,0.908,0.84,0.867,0.324,0.203,0.288
0.6234,0.6192,0.5148,0.5376,0.5088,0.4589999999999999,0.555,0.4722,0.3318,0.3072,0.4764,0.4194,0.6078,0.4578,0.4734,0.5418,1.8396,4.341,3.4134,1.0224,1.161,0.7170000000000001,0.6924,0.609,0.5382
1.151,1.1155,1.0618,1.15,1.2158,1.0561,1.004899,0.9781,0.9484,1.0956,1.028999,2.8047,2.466,4.2189,1.3465,1.3675,1.4992,1.1308,1.1492,1.1162,1.0958,1.2697,1.3219,1.2624,1.1309
0.9805,0.7836,0.8076,0.7959,0.7646,0.8259,0.8422,0.7518,0.3977,0.4499,0.6105,0.6632,0.1926,0.3115,0.6271,0.8093,0.8088,3.0512,3.375,0.4001,0.3629,0.5141,1.2508,1.1443,0.9192
0.1296,0.177,0.0846,0.1704,0.114,0.1404,0.8676,1.5462,1.6152,2.8764,1.23,0.423,0.9576,1.3188,1.8138,1.854,1.1436,0.3294,0.3612,1.1652,0.852,0.831,1.3638,1.7178,0.2478
0.7956,0.5562,0.474,0.3966,0.42,0.259799,0.3108,0.2292,0.2844,0.3768,0.8634,1.071,1.4556,2.8722,1.164,1.185,1.0194,0.8412,0.8526,0.999,0.9648,1.137,0.8256,0.7979999999999999,0.5208
0.6198,0.636,0.6474,0.231,0.222,0.2766,0.2034,0.2622,0.2604,0.2058,0.1914,0.2214,0.5118,0.4116,2.2098,1.8912,1.5936,1.6548,0.2556,0.3552,0.3114,1.3296,1.17,0.2238,0.2106
1.0192,0.6989,0.8188,0.7001,0.6921,0.7307,0.7353,0.7268,0.5663,0.5405,0.9608,0.8878,0.9299,1.3583,1.3042,1.0625,1.1545,0.9706,0.7547,0.8925,0.6867,1.0608,1.1867,0.8435,1.039099
0.368,0.428,0.4379999999999999,0.35,0.3939999999999999,1.0490000000000002,1.27,1.239,1.307,1.138,1.662,2.557,2.1590000000000003,1.334,1.3119999999999998,1.355,1.275,0.573,0.301,0.264,0.21,0.306,0.2789999999999999,0.193,0.284
0.5654,0.5113989999999999,0.3948,0.3356,0.3263,0.3471,0.3466,0.3521,0.2921,0.5642,0.4408,1.0316,0.8047,0.6695,0.8763,1.4563,0.8109,5.0535,1.1083,0.4873,0.4795,0.5232,0.6091,0.5483,0.4389
0.1846,0.1487,0.1587,0.1322,0.1186,0.122,0.1358,0.1642,0.11,0.1013,0.0984,0.1154,1.8976,2.3136,0.2065,0.1015,0.9731,3.0734,2.3948,2.2639,1.5483,0.5264,0.2581989999999999,0.1401,0.1063
0.7045,0.8798,0.774,0.64,0.500499,0.527,0.5648,0.6434,1.4669,1.0774,0.9028,0.6406,0.7618,1.3301,2.0213,1.4387,1.2402,1.0702,2.3585,1.4078,1.277,1.1512,1.1925,0.7716,0.9534
0.7885,0.8227,0.4839,0.4115,0.4068,0.3995,0.5756,0.6057,0.5528,0.8707,0.7492,4.1383,2.6192,1.0132,0.6455,0.8054,0.6667,0.6113,0.3964,0.4041,0.3087,0.3115,0.2581989999999999,0.3639,0.4162
0.5052,0.6252,0.4476,0.3228,0.2742,0.285,0.2922,0.7434,0.4068,0.5063989999999999,0.4998,0.603,1.2714,4.2666,1.2222,1.7286,3.4062,0.525,0.5256,0.7662,0.6288,1.0734,0.3156,0.3252,0.3102
0.8856,0.6704,0.5817,1.2179,1.281,1.2271,1.163,1.06,1.1867,1.4513,1.2994,1.4773,1.288,0.8195,1.0649,2.3241,2.9096,2.0971,1.8161,1.8581,1.4568,1.1018,1.5108,1.2741,0.9545
0.6738,0.5076,0.4854,0.4926,0.5028,0.51,0.5256,0.7878,0.8634,1.0644,1.1838,1.1826,1.1976,1.1676,1.2114,1.137,1.1898,1.2654,1.3272,1.1406,1.233,1.2408,0.8874,0.7734,0.5082
0.6414,0.6094,0.6739,0.8795,0.7138,0.7262,0.718,0.7822,0.7482,1.042999,1.1636,0.9083,0.7295,0.9833,1.2395,0.9024,1.037099,1.3823,1.2586,2.1265,2.2656,0.9178,1.0404,0.8624,0.7005
0.3461,0.2059,0.1934,0.1936,0.3228,0.1998,0.174,0.1777,0.1861,0.1821,0.141,1.7745,1.1908,0.5408,0.8176,2.542,2.2079,0.593,0.6057,0.9999,2.1908,1.7097,1.274,1.6835,0.3226
0.7146,0.3798,0.3858,0.3822,0.3606,0.4518,0.3528,0.516599,0.6342,0.7956,0.7392,1.002599,1.0782,1.2312,0.705,1.5714,1.386,0.8094,0.7644,0.8490000000000001,1.167,1.4124,0.9576,0.954,0.6444
0.1392,0.4446,0.3564,0.216,0.2136,0.2112,0.1698,0.03,0.1128,0.3222,0.2364,0.3156,1.8852,0.8274,4.189199,4.1496,3.9072,1.9662,0.9972,0.9546,0.7170000000000001,0.6564,0.7554,0.4404,0.411


==> TSG DP Clustering Review 1/figs_pdf/hists/sampledict.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49
2.349,0.1496501626282927,2.4366,0.18076756697998983,2.5548,0.26276289741511416,2.402,0.19591009004502502,2.294,0.14640497247096443,2.069,0.07630045308047786,2.033999,0.08076870582310795,3.147,4.97681212320469,2.9832,0.7468501824523133,1.337,0.07507480304224833,0.6115,0.08835630308975409,0.0728,0.08339847884238452,0.1111,0.1197483011759632,0.157,0.1765760521499388,0.2009,0.292717517740011,0.2114,0.21555044241803192,0.2534,0.2293886979775938,0.2631,0.25091326485567333,0.2858,0.0889514686155337,0.3183,0.09165713180643249,0.3118,0.048505631933431825,0.3387,0.018998401855824604,1.897,0.08154285296505888,2.156,0.08043464436741651,1.842,0.11149892641770635
2.3708828282828285,0.15730275822014672,2.4575656565656563,0.1883761539158378,2.586327272727273,0.2955538184971179,2.4230181818181817,0.20960032553195815,2.3160575757575756,0.1541069092160874,2.0932181818181816,0.08175968322829338,2.058723252525253,0.08611712486644443,3.1605787878787877,4.880799550906666,3.000830303030303,0.8347993369451857,1.369189898989899,0.08013063028734538,0.650949494949495,0.09348493186539847,0.13746868686868685,0.09157615415185996,0.17263434343434342,0.13100214174376745,0.20653535353535354,0.19788137221489657,0.253779797979798,0.35824402457993904,0.2420929292929293,0.23487347510906362,0.2941939393939394,0.2612908704900451,0.3018767676767677,0.2811425497712922,0.320779797979798,0.09371423785239713,0.3720424242424243,0.10019143843289774,0.36053535353535354,0.05242343755007024,0.382389898989899,0.020661516340332753,1.9262424242424243,0.08685942118328933,2.183090909090909,0.08575643371554145,1.8714444444444445,0.11766164022382306
2.3927656565656568,0.16518014930415365,2.478531313131313,0.1961459533285532,2.6178545454545454,0.3273774901612027,2.444036363636364,0.22358380193857572,2.3381151515151517,0.16204693907077442,2.117436363636364,0.0875028840795283,2.083447505050505,0.09171746075511703,3.1741575757575755,4.098908885445068,3.0184606060606063,0.9069428189250985,1.401379797979798,0.08542051672280329,0.69039898989899,0.09879283788209042,0.20213737373737373,0.09998384396367585,0.23416868686868686,0.14221028825832627,0.25607070707070706,0.2182942255112678,0.30665959595959597,0.4093369537141995,0.2727858585858586,0.2540728825390747,0.3349878787878788,0.29168992438853103,0.3406535353535354,0.3094520656204065,0.35575959595959594,0.0986322758374061,0.42578484848484854,0.10894677514282242,0.4092707070707071,0.05655915439855795,0.426079797979798,0.022441772392882718,1.9554848484848484,0.09241325370679625,2.2101818181818182,0.0913243123752128,1.9008888888888889,0.12402940346568606
2.414648484848485,0.1732776799994404,2.4994969696969696,0.2040708737223879,2.6493818181818183,0.35781571549153873,2.4650545454545454,0.23781783047402028,2.3601727272727273,0.17022083803011615,2.1416545454545455,0.09353557406300278,2.1081717575757577,0.0975732522446989,3.1877363636363634,3.480675720294197,3.036090909090909,0.9644853747914731,1.433569696969697,0.09094636353700428,0.729848484848485,0.10427718568348092,0.2668060606060606,0.10857212387526498,0.29570303030303025,0.1532771249487865,0.3056060606060606,0.23756283661090358,0.35953939393939394,0.44708410699584683,0.3034787878787879,0.2730022784475609,0.3757818181818182,0.3201250341927957,0.379430303030303,0.3355233197807986,0.39073939393939394,0.10370360441407156,0.47952727272727275,0.11787651767910748,0.45800606060606064,0.060915398465865925,0.46976969696969695,0.02434456739406711,1.9847272727272727,0.09820603623731917,2.2372727272727273,0.09714098202046005,1.9303333333333335,0.1305991507139852
2.4365313131313133,0.1815898326096136,2.520462626262626,0.21214420321677438,2.680909090909091,0.38653294498680146,2.4860727272727274,0.25225793792861856,2.382230303030303,0.17862346825529762,2.165872727272727,0.09986257091529487,2.1328960101010104,0.10368739209415366,3.2013151515151512,3.006603742511342,3.053721212121212,1.008945183334887,1.465759595959596,0.09670929620130976,0.7692979797979799,0.10993433846836158,0.3314747474747475,0.11728936900381357,0.3572373737373737,0.16411326813351043,0.35514141414141415,0.25549744209201203,0.4124191919191919,0.47332521849220643,0.3341717171717172,0.2915264518328437,0.4165757575757576,0.3462663262258483,0.41820707070707075,0.3591529560198721,0.42571919191919194,0.108925677000127,0.5332696969696971,0.12693235074927442,0.5067414141414142,0.0654938790970557,0.513459595959596,0.026375276435740492,2.013969696969697,0.10423869943119797,2.2643636363636364,0.10320843555238757,1.9597777777777778,0.13736699195896324
2.4584141414141416,0.1901102106213654,2.541428282828283,0.22035860712565483,2.712436363636364,0.41327173010327806,2.507090909090909,0.26685821762424566,2.404287878787879,0.18724875590972087,2.190090909090909,0.10648791997440137,2.1576202626262626,0.11006207311698538,3.214893939393939,2.635768051306674,3.071351515151515,1.0419186689239557,1.497949494949495,0.10270960930541241,0.8087474747474748,0.11575983206235656,0.39614343434343435,0.12608251905230083,0.41877171717171713,0.17463663526904535,0.4046767676767677,0.27196399040590874,0.4652989898989899,0.49002461865823266,0.36486464646464645,0.3095225345401079,0.457369696969697,0.3698982345989749,0.4569838383838384,0.38023283711360517,0.4606989898989899,0.11429536054100124,0.5870121212121213,0.13606491673952917,0.5554767676767677,0.07029532492079747,0.557149494949495,0.028539222280258084,2.0432121212121213,0.11051136803155139,2.2914545454545454,0.10952790331833827,1.9892222222222222,0.14432818745571596
2.48029696969697,0.198831525257189,2.5623939393939392,0.22870612797040907,2.7439636363636364,0.43784600424945863,2.528109090909091,0.28157168394498994,2.4263454545454546,0.1960896727071548,2.214309090909091,0.11341482245216236,2.1823445151515153,0.11669873484526301,3.228472727272727,2.3388972344426486,3.0889818181818183,1.0649526847020263,1.530139393939394,0.10894671319122239,0.8481969696969698,0.12174835251937953,0.4608121212121211,0.1348978317524938,0.4803060606060605,0.18477321226516233,0.4542121212121212,0.28687705045728684,0.5181787878787879,0.4990041939627344,0.3955575757575758,0.326880745685142,0.49816363636363636,0.3909016088313461,0.49576060606060607,0.39873134286513223,0.4956787878787879,0.11980891955634741,0.6407545454545455,0.1452244463806938,0.6042121212121212,0.07531941293991848,0.6008393939393939,0.03084164315260172,2.0724545454545455,0.11702331174969634,2.318545454545455,0.11609980050116885,2.018666666666667,0.1514771259592207
2.502179797979798,0.20774558580859034,2.5833595959595956,0.23717818801726942,2.7754909090909092,0.46013318742458775,2.5491272727272727,0.2963506262039968,2.44840303030303,0.20513822144738458,2.2385272727272727,0.12064556421876521,2.207068767676768,0.1235980112077835,3.242051515151515,2.096318620786631,3.1066121212121214,1.0794801168657175,1.562329292929293,0.11541908290250487,0.8876464646464648,0.12789371770802463,0.525480808080808,0.14368160960398307,0.5418404040404039,0.19445754593588338,0.5037474747474747,0.30019257246674197,0.5710585858585858,0.5018483809564999,0.4262505050505051,0.3435047661421869,0.5389575757575757,0.4092362215305986,0.5345373737373738,0.41467664538462584,0.5306585858585858,0.12546200247756184,0.6944969696969697,0.15436136069283654,0.6529474747474748,0.08056470168795606,0.644529292929293,0.03328765843893633,2.10169696969697,0.12377289835279622,2.345636363636364,0.12292367612148959,2.048111111111111,0.1588073066586445
2.5240626262626265,0.2168432939595857,2.6043252525252525,0.24576559441976184,2.807018181818182,0.4800658421737258,2.5701454545454547,0.3111469578838772,2.4704606060606062,0.21438542579862674,2.2627454545454544,0.12818144566314948,2.23179302020202,0.13075967963999313,3.2556303030303027,1.8946307444280697,3.1242424242424245,1.0867923308791052,1.594519191919192,0.12212420997822857,0.9270959595959597,0.134188863222198,0.5901494949494949,0.15238088697597432,0.6033747474747474,0.20363299248191732,0.5532828282828283,0.3119009184206526,0.6239383838383838,0.49988822022719204,0.4569434343434344,0.3593117971159569,0.5797515151515151,0.42492462356735217,0.5733141414141414,0.4281422545648848,0.5656383838383838,0.13124963046744642,0.748239393939394,0.16342683529251054,0.7016828282828282,0.08602856936071723,0.6882191919191919,0.035882232390188076,2.1309393939393937,0.13075754942328083,2.372727272727273,0.1299981641088066,2.0775555555555556,0.16631132510688984
2.5459454545454547,0.22611464229112338,2.625290909090909,0.2544585470342973,2.838545454545455,0.49762338990724125,2.5911636363636363,0.32591255760874366,2.492518181818182,0.22382132456683632,2.286963636363636,0.13602271322005957,2.256517272727273,0.13818261205683638,3.2692090909090905,1.7244635370337293,3.141872727272727,1.0880325102635964,1.6267090909090909,0.12905855762411314,0.9665454545454546,0.14062583293613165,0.6548181818181817,0.16094406689332214,0.6649090909090908,0.21225175479764335,0.6028181818181818,0.3220204131527714,0.6768181818181818,0.49421923709684995,0.48763636363636365,0.37423235538854505,0.6205454545454545,0.43803781912113754,0.6120909090909091,0.43923484556212133,0.6006181818181818,0.13716618890434867,0.8019818181818182,0.17237331991243887,0.7504181818181819,0.0917071578283932,0.7319090909090908,0.03863013595556048,2.160181818181818,0.13797369925973643,2.399818181818182,0.13732093690742778,2.107,0.1739808634249214
2.567828282828283,0.2355487171360853,2.6462565656565653,0.26324664896469613,2.8700727272727273,0.5128242253829707,2.6121818181818184,0.340599598556296,2.5145757575757575,0.23343497067031926,2.3111818181818182,0.1441684931771361,2.2812415252525255,0.14586472813014031,3.282787878787879,1.5790897631977188,3.1595030303030303,1.084200376363773,1.6588989898989899,0.13621751979830518,1.0059949494949496,0.14719577450027355,0.7194868686868686,0.16932149910177033,0.7264434343434342,0.22027474162759653,0.6523535353535354,0.33059154899794246,0.7296979797979798,0.48573150231648304,0.518329292929293,0.38820985484578185,0.6613393939393939,0.44868292484059596,0.6508676767676769,0.44808422316051577,0.6355979797979798,0.1432054217024055,0.8557242424242425,0.18115500770449205,0.7991535353535353,0.09759532341828916,0.7755989898989899,0.04153590689780423,2.1894242424242423,0.14541675738922527,2.426909090909091,0.14488866208878673,2.1364444444444444,0.1818066850403352
2.5897111111111113,0.2451337059311255,2.667222222222222,0.2721189198775791,2.9016,0.5257184373005584,2.6332,0.3551608633892908,2.5366333333333335,0.24321443501361129,2.3354,0.15261672839358595,2.305965777777778,0.15380295131911334,3.2963666666666667,1.4535612838250818,3.1771333333333334,1.076162662914038,1.6910888888888889,0.14359538474286745,1.0454444444444446,0.1538889400468023,0.7841555555555555,0.17746599322520792,0.7879777777777776,0.22767128057801583,0.7018888888888889,0.33767189592281716,0.7825777777777777,0.4751418386869448,0.5490222222222223,0.40120001988644644,0.7021333333333333,0.4569927875742925,0.6896444444444445,0.4548352004820926,0.6705777777777777,0.14936042862719076,0.9094666666666668,0.18972825052992165,0.8478888888888889,0.1036865953303547,0.8192888888888888,0.04460380836959944,2.2186666666666666,0.15308107515665537,2.454,0.15269696244388617,2.165888888888889,0.18977863419692542
2.6115939393939396,0.25485690918648796,2.6881878787878786,0.2810638121165732,2.933127272727273,0.5363812474439683,2.654218181818182,0.3695500421688331,2.558690909090909,0.2531468154277757,2.3596181818181816,0.1613641185749044,2.3306900303030305,0.1619931681061384,3.3099454545454545,1.344159584678874,3.1947636363636365,1.0646660616079657,1.7232787878787879,0.15118530348352738,1.0848939393939396,0.16069469234237127,0.8488242424242423,0.1853332629300211,0.849512121212121,0.23441871507709433,0.7514242424242424,0.3433317156409884,0.8354575757575757,0.46302383074058784,0.5797151515151515,0.4131701717307198,0.7429272727272727,0.4631174264458363,0.7284212121212121,0.45964114119859967,0.7055575757575758,0.15562366575146397,0.9632090909090909,0.19805191795329338,0.8966242424242425,0.10997314250706859,0.8629787878787878,0.047837786158122994,2.247909090909091,0.1609599168476359,2.4810909090909092,0.16074038002692717,2.195333333333333,0.19788564044574478
2.633476767676768,0.2647047571679022,2.7091535353535354,0.2900692296281307,2.964654545454546,0.5449072127277164,2.6752363636363636,0.38372201109949583,2.5807484848484847,0.2632182508150876,2.3838363636363633,0.17040606475529807,2.355414282828283,0.17043019088904107,3.3235242424242424,1.2480369023972055,3.2123939393939396,1.0503507651471715,1.7554686868686868,0.1589792638044051,1.1243434343434346,0.16760151659006647,0.9134929292929291,0.19288229895239348,0.9110464646464644,0.24050191287344336,0.800959595959596,0.34765024487985013,0.8883373737373736,0.44983404720645354,0.6104080808080808,0.4240984238016559,0.783721212121212,0.46721711017428125,0.7671979797979799,0.4626589150534183,0.7405373737373737,0.16198694917985346,1.0169515151515152,0.20608769902518276,0.945359595959596,0.11644574972597777,0.9066686868686868,0.051241424832693186,2.277151515151515,0.1690454357876392,2.5081818181818183,0.16901234461443063,2.2247777777777777,0.20611572829922722
2.655359595959596,0.2746628313560135,2.730119191919192,0.2991225496964408,2.9961818181818183,0.5514051877085063,2.6962545454545457,0.3976330903414553,2.602806060606061,0.2734139406045996,2.4080545454545454,0.17973661864091833,2.3801385353535354,0.17910772497694646,3.3371030303030302,1.1629757126381297,3.2300242424242427,1.0337635805140395,1.7876585858585858,0.16696807018351126,1.1637929292929294,0.17459703804417978,0.978161616161616,0.20007567059091944,0.9725808080808078,0.24591271080991908,0.8504949494949495,0.35071259381618525,0.9412171717171717,0.4359341767647128,0.6411010101010102,0.4339728175010328,0.8245151515151514,0.46945686012387816,0.8059747474747475,0.46404503306787437,0.7755171717171717,0.16844146215339426,1.0706939393939394,0.21380034714861762,0.9940949494949496,0.12309380361729944,0.9503585858585858,0.054817903057508596,2.3063939393939394,0.17732865584129417,2.5352727272727273,0.1775051470320598,2.2542222222222223,0.2144560321982615
2.6772424242424244,0.2847158907187472,2.7510848484848482,0.30821064746899773,3.027709090909091,0.5559940144387984,2.7172727272727273,0.41124127950155925,2.6248636363636364,0.2837181695919515,2.432272727272727,0.18934843746169874,2.404862787878788,0.18801834012744703,3.350681818181818,1.0872236412699456,3.2476545454545453,1.0153700894531366,1.8198484848484848,0.17514133014713335,1.2032424242424242,0.18166804555890304,1.042830303030303,0.20687975679823703,1.0341151515151514,0.2506493176016089,0.9000303030303031,0.3526071963214605,0.9940969696969696,0.42160934346056067,0.6717939393939395,0.44279042501468185,0.8653090909090908,0.47000217024743723,0.8447515151515153,0.4639527530689045,0.8104969696969697,0.17497776562530504,1.1244363636363637,0.22115786936803103,1.042830303030303,0.12990528923098935,0.9940484848484848,0.05856994835826795,2.3356363636363637,0.1857994587119618,2.5623636363636364,0.18620991778510634,2.2836666666666665,0.22289281690757176
2.6991252525252527,0.29484790280075857,2.772050505050505,0.3173199232379286,3.059236363636364,0.5587988877621444,2.7382909090909093,0.4245064697783881,2.646921212121212,0.29411433820162824,2.456490909090909,0.19923274496811294,2.4295870404040407,0.19715344704968185,3.364260606060606,1.0193776544822994,3.2652848484848485,0.9955656296799277,1.8520383838383838,0.1834874474682611,1.2426919191919192,0.1888005211476135,1.1074989898989898,0.21326490931104503,1.0956494949494948,0.25471569332901167,0.9495656565656566,0.3534237458083666,1.0469767676767676,0.40708307924301623,0.7024868686868687,0.45055644138165435,0.9061030303030302,0.4690157478710185,0.8835282828282829,0.46252997311903127,0.8454767676767676,0.18158581237874868,1.178178787878788,0.22813166229580437,1.0915656565656566,0.1368667976880915,1.0377383838383838,0.062499791656837424,2.364878787878788,0.1944465774130579,2.5894545454545455,0.1951166114070298,2.313111111111111,0.2314115034182901
2.721008080808081,0.30504207960183366,2.7930161616161615,0.32643633242590664,3.0907636363636364,0.5599483339694985,2.759309090909091,0.43739063208153733,2.668978787878788,0.3045849981733885,2.480709090909091,0.209379299190209,2.454311292929293,0.20650327928002324,3.377839393939394,0.9583012057335619,3.2829151515151516,0.9746850407810802,1.8842282828282828,0.19199362259471067,1.2821414141414142,0.19597967558137294,1.1721676767676765,0.21920555133617312,1.1571838383838382,0.25812092143775306,0.9991010101010102,0.3532515518066158,1.0998565656565658,0.3925294738777518,0.733179797979798,0.4572832840211738,0.9468969696969696,0.46665509825444434,0.9223050505050505,0.4599177571293296,0.8804565656565657,0.18825496473471565,1.2319212121212122,0.23469659760406958,1.14030101010101,0.14396354535073488,1.0814282828282828,0.06660912191212918,2.394121212121212,0.2032575962489239,2.6165454545454545,0.20421399691388584,2.3425555555555553,0.2399967003975406
2.7428909090909093,0.3152809181830939,2.813981818181818,0.33554541820849315,3.1222909090909092,0.5595717365975535,2.780327272727273,0.4498579807691259,2.6910363636363637,0.3151118936370706,2.5049272727272727,0.21977636755066715,2.4790355454545456,0.21605688081457813,3.3914181818181817,0.9030639001300331,3.3005454545454547,0.9530112129196326,1.9164181818181818,0.20064586064778295,1.3215909090909093,0.20318999000585541,1.2368363636363635,0.22468021616680825,1.2187181818181816,0.26087858628949173,1.0486363636363636,0.35217825626445964,1.1527363636363637,0.3780829905363271,0.7638727272727274,0.46298971427165253,0.987690909090909,0.46307079729767886,0.9610818181818183,0.4562493618013358,0.9154363636363636,0.19497401587488536,1.2856636363636365,0.24083106056596545,1.1890363636363637,0.1511794048350109,1.125118181818182,0.07089904122764806,2.423363636363636,0.21221895760453202,2.6436363636363636,0.21348965472138748,2.372,0.24863224118462626
2.7647737373737375,0.32554624590654874,2.8349474747474748,0.3446323466883464,3.153818181818182,0.5577973431243824,2.8013454545454546,0.4618751129471006,2.7130939393939393,0.32567600750120645,2.5291454545454544,0.2304107098906445,2.5037597979797983,0.2258020998560465,3.4049969696969695,0.8528968465878987,3.318175757575758,0.9307825247781015,1.9486080808080808,0.20942898728155077,1.3610404040404043,0.21041526350410683,1.3015050505050503,0.22967153074875027,1.280252525252525,0.26300616678350536,1.0981717171717171,0.35028885382849023,1.2056161616161616,0.36384637500312594,0.7945656565656567,0.4676999922717822,1.0284848484848483,0.45840531835175885,0.9998585858585859,0.45164965631846665,0.9504161616161615,0.20173121477977393,1.3394060606060607,0.24651694554163064,1.237771717171717,0.15849694807217105,1.1688080808080807,0.07537002080583492,2.4526060606060605,0.22131597580057863,2.670727272727273,0.22292998034502837,2.4014444444444445,0.25730122629107033
2.786656565656566,0.3358192701796849,2.855913131313131,0.35368194451981844,3.185345454545455,0.5547506889721101,2.8223636363636366,0.473411123547398,2.735151515151515,0.3362576130420126,2.5533636363636365,0.2412675699272046,2.5284840505050505,0.23572558900046714,3.4185757575757574,0.8071591353962567,3.3358060606060604,0.9081992783335041,1.9807979797979798,0.21832667263738717,1.4004898989898993,0.21763866648035565,1.3661737373737373,0.23416614966708096,1.3417868686868684,0.26452445429239013,1.1477070707070707,0.34766496622541554,1.2584959595959597,0.34989701988196703,0.8252585858585859,0.47144307370076344,1.0692787878787877,0.4527922995114085,1.0386353535353536,0.44623484564025045,0.9853959595959596,0.20851429475690084,1.393148484848485,0.2517396125825513,1.2865070707070707,0.16589750149758206,1.2124979797979798,0.0800218581468589,2.4818484848484847,0.23053285822293265,2.6978181818181817,0.2325201951632662,2.430888888888889,0.2659860713189229
2.808539393939394,0.3460806325434796,2.8768787878787876,0.3626787388663566,3.2168727272727278,0.5505533795178442,2.8433818181818182,0.48443769664801445,2.757209090909091,0.34683633053984153,2.577581818181818,0.2523306756135741,2.553208303030303,0.24581281215427472,3.4321545454545452,0.7653123343550369,3.3534363636363635,0.885429243493315,2.0129878787878788,0.22732146356735886,1.4399393939393943,0.22484279968611787,1.430842424242424,0.23815464529723906,1.4033212121212117,0.2654570011398792,1.1972424242424242,0.3443843268499538,1.3113757575757576,0.3362920824120812,0.8559515151515152,0.47425185447601703,1.110072727272727,0.44635615632564835,1.0774121212121213,0.4401124248848661,1.0203757575757575,0.21531050550790665,1.4468909090909092,0.2564878094874399,1.3352424242424243,0.17336121331526178,1.2561878787878786,0.0848536359036713,2.511090909090909,0.23985273388426465,2.724909090909091,0.24224436447816014,2.4603333333333333,0.2746685601677927
2.8304222222222224,0.35631046690888696,2.8978444444444444,0.37160699955684673,3.2484,0.5453221759980146,2.8644000000000003,0.49492917371593337,2.7792666666666666,0.35739118877096443,2.6018,0.2635822488200629,2.577932555555556,0.25604805843139755,3.445733333333333,0.7269008502853656,3.3710666666666667,0.8626124223055571,2.045177777777778,0.2363948242355711,1.479388888888889,0.23200975865678036,1.495511111111111,0.24163135998136415,1.4648555555555551,0.2658296040934354,1.2467777777777778,0.34052043743573024,1.3642555555555556,0.3230725993869492,0.8866444444444446,0.4761624674564797,1.1508666666666665,0.43921196127607726,1.116188888888889,0.4333813063160086,1.0553555555555556,0.22210664865679627,1.5006333333333335,0.26075356369823216,1.3839777777777778,0.18086713265015822,1.2998777777777777,0.08986368281605034,2.5403333333333333,0.24925768952074,2.7520000000000002,0.2520854230590024,2.489777777777778,0.2833299033569457
2.8523050505050507,0.36648846171449284,2.918810101010101,0.38045078329151133,3.279927272727273,0.5391683367484267,2.885418181818182,0.50486259964343,2.801324242424242,0.36790069112396223,2.6260181818181816,0.27500302469212834,2.602656808080808,0.2664144632366702,3.459312121212121,0.6915366393289752,3.3886969696969698,0.8398651346113732,2.0773676767676768,0.2455271851373253,1.5188383838383839,0.23912120327330194,1.5601797979797978,0.24459422607191844,1.5263898989898987,0.2656698258398415,1.2963131313131313,0.3361423640651668,1.4171353535353535,0.31026679611473107,0.9173373737373739,0.47721363348697315,1.1916606060606059,0.4314655255999839,1.1549656565656568,0.42613207215174587,1.0903353535353535,0.2288891166349205,1.5543757575757577,0.26453204839076505,1.4327131313131314,0.18839330026248732,1.3435676767676767,0.09504953715378439,2.569575757575757,0.25872881326831276,2.7790909090909093,0.2620252083010808,2.519222222222222,0.2919508012449598
2.874187878787879,0.37659392574649486,2.9397757575757577,0.38919397973313963,3.311454545454546,0.5321971708013257,2.906436363636364,0.514217747609896,2.823381818181818,0.3783428860718302,2.6502363636363633,0.2865722809755049,2.627381060606061,0.27689403669340906,3.472890909090909,0.6588871818757754,3.406327272727273,0.8172835171544975,2.1095575757575755,0.2546980005044243,1.5582878787878789,0.24615843211198368,1.6248484848484845,0.24704455955108492,1.5879242424242421,0.26500655614339386,1.3458484848484848,0.3313146446632632,1.4700151515151516,0.2978927479233778,0.9480303030303031,0.4774460677106735,1.2324545454545455,0.4232136311798943,1.1937424242424242,0.4184473160819217,1.1253151515151516,0.2356439347916178,1.6081181818181818,0.26782142700564787,1.481448484848485,0.19591685036035958,1.3872575757575756,0.10040791310207606,2.5988181818181815,0.2682462459026143,2.8061818181818183,0.2720445010754387,2.5486666666666666,0.30051151188568553
2.8960707070707072,0.3866058573318986,2.960741414141414,0.39782035930481957,3.3429818181818183,0.5245077662331636,2.9274545454545455,0.5229771239356625,2.845439393939394,0.38869544169441844,2.6744545454545454,0.2982678775254308,2.6521053131313135,0.28746769952249585,3.4864696969696967,0.6286659364178542,3.423957575757576,0.7949465177681647,2.1417474747474747,0.26388581399001076,1.597737373737374,0.25310246119434177,1.6895171717171715,0.24898683270675318,1.6494585858585855,0.26386961333470244,1.3953838383838384,0.32609728448175496,1.5228949494949495,0.2859605214228369,0.9787232323232324,0.47690194093832566,1.2732484848484849,0.41454437046106996,1.232519191919192,0.41040204430723914,1.1602949494949495,0.24235680657277273,1.661860606060606,0.2706226802944948,1.5301838383838384,0.20341412291038194,1.4309474747474746,0.10593467052150157,2.6280606060606058,0.277789239563104,2.8332727272727274,0.28212307428579664,2.5781111111111112,0.308991923217129
2.9179535353535355,0.39650301658720755,2.9817070707070705,0.40631362250223424,3.374509090909091,0.516192860683028,2.948472727272727,0.5311259542024797,2.8674969696969694,0.3989357239103937,2.698672727272727,0.31006630613899644,2.6768295656565657,0.2981153264258535,3.5000484848484845,0.600624695694034,3.441587878787879,0.7729184561496449,2.173937373737374,0.2730683324505103,1.637186868686869,0.2599341067010544,1.7541858585858583,0.2504284310434708,1.710992929292929,0.2622893859226201,1.444919191919192,0.32054581991551045,1.5757747474747474,0.2744738974840038,1.0094161616161617,0.47562439496110265,1.3140424242424242,0.40553756090526655,1.2712959595959599,0.4020641133666285,1.1952747474747474,0.2490131615838424,1.7156030303030303,0.27293941973788693,1.578919191919192,0.210860785713102,1.4746373737373737,0.11162478850911262,2.65730303030303,0.2873362238177542,2.8603636363636364,0.2922397490871572,2.6075555555555554,0.3173716292384557
2.939836363636364,0.406264000377937,3.002672727272727,0.4146574505157581,3.406036363636364,0.5073388260651209,2.969490909090909,0.5386521519985993,2.8895545454545455,0.4090408780447023,2.722890909090909,0.3219427507670775,2.7015538181818184,0.30881579697009703,3.5136272727272724,0.574547416954949,3.4592181818181817,0.7512512133355059,2.2061272727272727,0.28222250756449013,1.676636363636364,0.26663407116821997,1.8188545454545453,0.25137939924755887,1.7725272727272723,0.2602965134408556,1.4944545454545455,0.3147114343267696,1.6286545454545456,0.263431757622822,1.0401090909090909,0.4736571099971225,1.3548363636363636,0.39626520756085915,1.3100727272727273,0.39349468724059855,1.2302545454545455,0.2555982063285702,1.7693454545454546,0.2747776909359503,1.6276545454545455,0.21823196538281625,1.5183272727272727,0.11747234317705127,2.6865454545454543,0.2968648788590042,2.8874545454545455,0.302372458656643,2.637,0.32563000979139345
2.961719191919192,0.4158673196195745,3.023638383838384,0.4228355569464174,3.4375636363636364,0.49802574364636354,2.9905090909090912,0.5455462717064025,2.911612121212121,0.4189879133263646,2.747109090909091,0.33387115807557444,2.726278070707071,0.3195470539079465,3.5272060606060602,0.5502452049573021,3.476848484848485,0.7299861035001772,2.2383171717171715,0.2913246249513827,1.716085858585859,0.27318303264214405,1.883523232323232,0.25185218062600867,1.8340616161616157,0.2579216051128749,1.543989898989899,0.308641112422828,1.6815343434343435,0.2528291992560458,1.0708020202020203,0.471043921940016,1.395630303030303,0.38679199313574264,1.3488494949494951,0.38474870041714704,1.2652343434343434,0.26209697739028215,1.8230878787878788,0.27614577029087234,1.676389898989899,0.22550238625148772,1.5620171717171716,0.12347049004981783,2.7157878787878786,0.30635221555567826,2.9145454545454546,0.3124983193422251,2.666444444444444,0.33374631352513506
2.9836020202020204,0.4252914785281292,3.04460404040404,0.43083174038918987,3.4690909090909092,0.4883275493486656,3.011527272727273,0.551801446788918,2.9336696969696967,0.4287537898827647,2.7713272727272726,0.3458243182364624,2.7510023232323233,0.3302861688137849,3.540784848484848,0.5275522040044688,3.494478787878788,0.7091554741709829,2.2705070707070707,0.3003504003757882,1.755535353535354,0.279561736230373,1.948191919191919,0.2518613540133618,1.8955959595959593,0.2551949945231374,1.5935252525252526,0.302377822183358,1.7344141414141414,0.2426584323343652,1.1014949494949495,0.4678284867045441,1.4364242424242424,0.3771757796928914,1.3876262626262625,0.37587531696369986,1.3002141414141415,0.26849439679996656,1.876830303030303,0.27705395800240756,1.7251252525252525,0.2326465161060922,1.6057070707070706,0.12961145146146932,2.745030303030303,0.31577466202053023,2.9416363636363636,0.32259370894903777,2.695888888888889,0.34169974358978517
3.0054848484848486,0.43451505540852253,3.065569696969697,0.43862993764834934,3.500618181818182,0.4783122323803013,3.0325454545454544,0.5574133150501772,2.9557272727272723,0.4383155077709663,2.7955454545454543,0.3577739557367369,2.775726575757576,0.34100941484881014,3.554363636363636,0.5063222125283371,3.512109090909091,0.6887840743606782,2.30269696969697,0.309275082548205,1.7949848484848485,0.28575108745286254,2.012860606060606,0.2514233717022209,1.9571303030303027,0.2521465282001784,1.643060606060606,0.29596071541107916,1.7872939393939393,0.23290949950878423,1.132187878787879,0.46405398871474113,1.4772181818181818,0.36746810992118284,1.4264030303030304,0.36691837831605706,1.3351939393939394,0.274775329313467,1.9305727272727273,0.27751437009060936,1.7738606060606061,0.23963871756929891,1.6493969696969697,0.13588650930842505,2.7742727272727272,0.3251081562881635,2.9687272727272727,0.3326343518573585,2.7253333333333334,0.3494695455721356
3.027367676767677,0.4435167845519683,3.0865353535353535,0.4462142773415697,3.532145454545455,0.4680420731296185,3.0535636363636365,0.5623799323451005,2.9777848484848484,0.4476501975637556,2.8197636363636365,0.36969082990073465,2.800450828282828,0.35169234640847646,3.5679424242424242,0.4864258762124221,3.529739393939394,0.6688902243987676,2.3348868686868687,0.3180735619604677,1.8344343434343435,0.29173224676815096,2.0775292929292926,0.2505563015122182,2.018664646464646,0.24880538582971384,1.6925959595959597,0.2894253397293612,1.8401737373737375,0.22357085371958585,1.1628808080808082,0.45976289043277674,1.5180121212121211,0.35771469901661906,1.4651797979797982,0.3579168346013564,1.3701737373737375,0.2809246413006007,1.9843151515151516,0.27754073185163236,1.8225959595959595,0.24645340384677447,1.6930868686868685,0.14228600348432716,2.8035151515151515,0.33432824463631444,2.9958181818181817,0.3425954106014293,2.754777777777778,0.35703509715978893
3.049250505050505,0.4522756387993799,3.10750101010101,0.4535691336434724,3.5636727272727278,0.45757390870086023,3.0745818181818185,0.5667016761993506,2.999842424242424,0.45673521198903244,2.843981818181818,0.381544844727356,2.825175080808081,0.3623098853437483,3.581521212121212,0.4677483475587401,3.547369696969697,0.6494868163116341,2.3670767676767674,0.3267204851245359,1.8738838383838385,0.29748672462541065,2.1421979797979795,0.24927957567826123,2.0801989898989897,0.24519992970768506,1.7421313131313132,0.28280385631545424,1.8930535353535354,0.2146298204897615,1.1935737373737374,0.45499671976266326,1.5588060606060605,0.3479559106710975,1.5039565656565657,0.3489051559629375,1.4051535353535354,0.28692726093099824,2.038057575757576,0.2771481748482966,1.8713313131313132,0.25306519749182577,1.7367767676767676,0.14879933628753728,2.832757575757576,0.3434101850227572,3.022909090909091,0.3524515834741682,2.784222222222222,0.36437599899595247
3.0711333333333335,0.46077091231670675,3.1284666666666663,0.4606791799142531,3.5952,0.4469594165729766,3.0956,0.570381140770299,3.0218999999999996,0.46554821810523633,2.8682,0.39330516755118483,2.8498993333333336,0.37283641338612766,3.5951,0.45018732396174077,3.565,0.6305821693694525,2.3992666666666667,0.3351903735186486,1.9133333333333336,0.3029964763755783,2.2068666666666665,0.24761374881909548,2.141733333333333,0.24135758099959476,1.7916666666666667,0.2761252588777323,1.9459333333333333,0.20607296691760352,1.2242666666666668,0.44979589216556215,1.5996,0.33822721261779,1.5427333333333335,0.3399137216385783,1.4401333333333333,0.29276823932558865,2.0918,0.2763530392419662,1.9200666666666668,0.25944909078088857,1.7804666666666666,0.1554149830530706,2.862,0.3523290550539363,3.05,0.36217720766168154,2.8136666666666663,0.3714721661671437
3.0930161616161618,0.46898230312047584,3.149432323232323,0.46752944195591495,3.626727272727273,0.43624540865514966,3.1166181818181817,0.573423024538736,3.0439575757575756,0.47406728948377697,2.8924181818181816,0.4049403559451024,2.874623585858586,0.3832458703466644,3.608678787878788,0.4336513948056076,3.582630303030303,0.612180761797588,2.431456565656566,0.34345774648444743,1.9527828282828286,0.3082439963621245,2.271535353535353,0.24558026684750583,2.2032676767676764,0.23730472038093217,1.8412020202020203,0.269415590395047,1.9988131313131314,0.1978863951267385,1.254959595959596,0.4441995643785399,1.6403939393939393,0.3285596087170732,1.581510101010101,0.3309691855320273,1.4751131313131314,0.2984328123294321,2.145542424242424,0.27517268298994335,1.9688020202020202,0.26558060625259194,1.8241565656565655,0.1621205092162551,2.891242424242424,0.3610598638482078,3.0770909090909093,0.37174636735235,2.843111111111111,0.3783039197508615
3.11489898989899,0.4768899948871979,3.1703979797979795,0.4741053506369244,3.658254545454546,0.4254741295333845,3.137636363636364,0.5758340120691021,3.0660151515151512,0.48227099786132416,2.9166363636363632,0.416418492194008,2.8993478383838385,0.39351185760152424,3.6222575757575757,0.4180586423071633,3.600260606060606,0.5942838565601684,2.4636464646464646,0.3514972472650171,1.9922323232323236,0.3132124105065331,2.33620404040404,0.24320124830827236,2.2648020202020196,0.23306661068291637,1.8907373737373738,0.2626981549674411,2.0516929292929293,0.1900559745321929,1.2856525252525255,0.4382455167240465,1.6811878787878787,0.31898004576268046,1.6202868686868688,0.3220948177701172,1.5100929292929293,0.3039064625502994,2.1992848484848486,0.273625299165925,2.017537373737374,0.2714359559394163,1.8678464646464645,0.1689025939673358,2.9204848484848482,0.36957766710855494,3.1041818181818184,0.38113300621010715,2.8725555555555555,0.3848520778392482
3.1367818181818183,0.48447473757948906,3.1913636363636364,0.48039279362594767,3.6897818181818183,0.41468355398481505,3.158654545454546,0.5776226511154853,3.088072727272727,0.4901385037208846,2.9408545454545454,0.4277073245843879,2.9240720909090907,0.4036077463217273,3.6358363636363635,0.4033354518451527,3.6178909090909093,0.576890036490142,2.4958363636363634,0.35928377132587147,2.0316818181818186,0.31788556670370804,2.400872727272727,0.24049927928247103,2.326336363636363,0.2286673392487158,1.9402727272727274,0.25599372280762983,2.104572727272727,0.1825675245484349,1.3163454545454547,0.431970061122915,1.721981818181818,0.30951179410907936,1.6590636363636366,0.3133108223021054,1.5450727272727274,0.3091749812992061,2.253027272727273,0.2717297424122215,2.066272727272727,0.2769921978150185,1.9115363636363636,0.17574706060411005,2.9497272727272725,0.37785768467656367,3.1312727272727274,0.3903110435500695,2.902,0.39109804544889765
3.1586646464646466,0.4917179264241268,3.212329292929293,0.48637816597709993,3.721309090909091,0.4039076799115627,3.1796727272727274,0.5787992262831276,3.110130303030303,0.49764964526093625,2.965072727272727,0.4387744146749978,2.9487963434343434,0.41350678985290523,3.6494151515151514,0.38941549612350457,3.6355212121212124,0.5599956617979477,2.5280262626262626,0.36679259606135284,2.0711313131313136,0.32224812234981837,2.465541414141414,0.23749722267893703,2.3878707070707064,0.22412977780963936,1.989808080808081,0.2493207269557503,2.157452525252525,0.17540695716512844,1.347038383838384,0.42540797207073816,1.7627757575757574,0.3001748019215017,1.697840404040404,0.30463463101324695,1.5800525252525253,0.3142245300634151,2.306769696969697,0.2695053653028283,2.1150080808080807,0.28222738799221164,1.9552262626262624,0.18263891363454762,2.978969696969697,0.38587541980204104,3.1583636363636365,0.3992544935084589,2.9314444444444443,0.3970239027256677
3.180547474747475,0.4986016787832527,3.233294949494949,0.49204841931216364,3.752836363636364,0.39317681374233165,3.200690909090909,0.5793756303821826,3.1321878787878785,0.5047850252161082,2.9892909090909088,0.4495872896400519,2.973520595959596,0.423182239602735,3.6629939393939392,0.37623886428419157,3.6531515151515155,0.5435952610828666,2.560216161616162,0.373999510956115,2.110580808080808,0.3262856283383337,2.5302101010101006,0.23421804244682004,2.44940505050505,0.21947555781175318,2.0393434343434342,0.24269545074654794,2.210332323232323,0.16856038704179202,1.3777313131313134,0.4185924379989734,1.8035696969696968,0.2909860233736083,1.736617171717172,0.296081175122559,1.6150323232323232,0.31904170113950675,2.360512121212121,0.26697186518689986,2.1637434343434343,0.2871207272364757,1.9989161616161615,0.1895623826226584,3.0082121212121207,0.39360677933195226,3.1854545454545455,0.4079375864574435,2.960888888888889,0.4026124908574165
3.202430303030303,0.5051089084694013,3.254260606060606,0.4973911093503404,3.7843636363636364,0.3825178460927336,3.221709090909091,0.5793652345334428,3.154245454545454,0.5115260950016888,3.013509090909091,0.46011359870946067,2.9982448484848483,0.4326074637509467,3.676572727272727,0.3637513124411117,3.670781818181818,0.5276818653476265,2.5924060606060606,0.3808809472482875,2.150030303030303,0.32998460888014886,2.5948787878787876,0.23068464298745783,2.5109393939393936,0.21472505925529456,2.088878787878788,0.23613220541608615,2.263212121212121,0.1620142153388923,1.4084242424242426,0.41155503061227705,1.8443636363636362,0.2819597215005026,1.7753939393939397,0.28766313484070233,1.6500121212121213,0.32361357705423527,2.414254545454545,0.2641491418930298,2.212478787878788,0.2916527004074134,2.0426060606060608,0.19650097271070183,3.037454545454545,0.4010281939978538,3.2125454545454546,0.4163348918806457,2.990333333333333,0.40784749511629825
3.2243131313131315,0.5112233970678431,3.2752262626262625,0.5023944415424183,3.8158909090909097,0.37195451608700625,3.242727272727273,0.5787827580059567,3.17630303030303,0.5178552356668821,3.0377272727272726,0.4703212726710241,3.022969101010101,0.44175606805809337,3.690151515151515,0.35190361637013934,3.6884121212121213,0.5122472931353645,2.6245959595959594,0.38741410612564353,2.189479797979798,0.33333263652995904,2.6595474747474745,0.22691972381894895,2.5724737373737367,0.20989741124748879,2.1384141414141413,0.22964349751928542,2.316091919191919,0.15575519234269414,1.4391171717171718,0.4043256899676764,1.8851575757575756,0.2731077466860999,1.8141707070707072,0.279391168398355,1.6849919191919192,0.3279277884039921,2.46799696969697,0.2610571665059031,2.261214141414141,0.29580520750513106,2.08629595959596,0.2034375216882876,3.0666969696969693,0.4081167379642613,3.2396363636363636,0.4244214418958846,3.0197777777777777,0.4127135244664044
3.2461959595959597,0.5169298618459143,3.2961919191919193,0.5070473145745662,3.847418181818182,0.361507663244013,3.2637454545454547,0.5776441386851007,3.198360606060606,0.5237558351586029,3.0619454545454543,0.4801786853494956,3.0476933535353536,0.45060201801650074,3.703730303030303,0.3406510105041602,3.7060424242424244,0.4972823937321972,2.6567858585858586,0.39357708448099754,2.228929292929293,0.3363184018336202,2.724216161616161,0.22294564935192493,2.6340080808080804,0.2050105026101705,2.187949494949495,0.22324018605288815,2.368971717171717,0.1497704630007534,1.4698101010101012,0.39693272323551837,1.925951515151515,0.2644397919476216,1.852947474747475,0.27127412163475106,1.7199717171717173,0.3319725697494427,2.521739393939394,0.25771586127791024,2.3099494949494948,0.2995616850794547,2.1299858585858584,0.21035426341553246,3.0959393939393935,0.4148502467905421,3.2667272727272727,0.43217285459021826,3.0492222222222223,0.4171961871912595
3.268078787878788,0.5222140198483732,3.3171575757575757,0.5113393615164079,3.878945454545455,0.3511954662363179,3.2847636363636363,0.5759664049877834,3.2204181818181814,0.5292123614184959,3.0861636363636364,0.48965481593540255,3.072417606060606,0.4591197615600704,3.7173090909090907,0.329952700129838,3.7236727272727275,0.48277725437729674,2.688975757575758,0.3993489972566831,2.268378787878788,0.33893177704952016,2.788884848484848,0.2187843334687953,2.6955424242424235,0.20008100102396392,2.2374848484848484,0.2169316293515754,2.421851515151515,0.14404759872145959,1.5005030303030304,0.38940281525377646,1.9667454545454544,0.2559636262955123,1.8917242424242424,0.2633192193732877,1.7549515151515152,0.3357368132110871,2.575481818181818,0.25414499060850615,2.3586848484848484,0.3029072168559861,2.1736757575757575,0.2172328973439239,3.125181818181818,0.42120743295722163,3.2938181818181818,0.43956545631738453,3.0786666666666664,0.4212821620194347
3.2899616161616163,0.527062647800309,3.338123232323232,0.5152609883995303,3.9104727272727278,0.34103366815763114,3.3057818181818184,0.5737675499599919,3.2424757575757575,0.5342104308603848,3.110381818181818,0.4987194110055647,3.0971418585858586,0.46728435152925635,3.7308878787878785,0.3197714359062555,3.7413030303030306,0.4687213765692338,2.7211656565656566,0.4047100954218886,2.3078282828282832,0.3411638734409639,2.853553535353535,0.2144571384595607,2.757076767676767,0.1951243793283487,2.287020202020202,0.21072582195699557,2.474731313131313,0.13857461817029817,1.5311959595959597,0.38176104915400516,2.0075393939393935,0.2476853075099724,1.9305010101010103,0.25553223981664336,1.789931313131313,0.33921011942302387,2.6292242424242422,0.25036406291252244,2.407420202020202,0.3058286325430401,2.2173656565656565,0.22405466381467737,3.154424242424242,0.42716799811355294,3.3209090909090913,0.44657640210068805,3.108111111111111,0.42495926425493946
3.3118444444444446,0.5314636374643797,3.3590888888888886,0.5188034100248405,3.942,0.3310357881937928,3.3268,0.571066408211649,3.264533333333333,0.5387368718036932,3.1346,0.5073431450562892,3.1218661111111112,0.47507156707370934,3.7444666666666664,0.31007314163344,3.7589333333333332,0.4551038258298899,2.7533555555555553,0.4096418786495066,2.3472777777777782,0.34300709168548194,2.918222222222222,0.20998478775329216,2.8186111111111103,0.19015494772994895,2.3365555555555555,0.2046295217579863,2.527611111111111,0.1333399992901133,1.561888888888889,0.3740309354973349,2.048333333333333,0.23960937569804086,1.9692777777777781,0.24791767317595167,1.8249111111111112,0.3423828455170413,2.682966666666667,0.24639224310423202,2.456155555555555,0.30831459390601507,2.261055555555555,0.2308004247524561,3.1836666666666664,0.43271274121697645,3.348,0.45318379328472486,3.137555555555555,0.4282165064517061
3.333727272727273,0.5354060461272704,3.3800545454545454,0.5219586828114696,3.973527272727273,0.3212133197967468,3.347818181818182,0.5678825362654396,3.2865909090909087,0.5427797824700086,3.158818181818182,0.5154977783603668,3.1465903636363635,0.4824580331683034,3.7580454545454542,0.30082658767563636,3.7765636363636363,0.4419133586665851,2.7855454545454545,0.4141272017921431,2.3867272727272733,0.34445516500075596,2.9828909090909086,0.20538729179356888,2.880145454545454,0.18518589079850536,2.386090909090909,0.19864836777162778,2.580490909090909,0.12833268436065445,1.5925818181818183,0.36623444851122744,2.0891272727272723,0.23173902898775756,2.0080545454545455,0.24047886571370555,1.859890909090909,0.34524614982639384,2.736709090909091,0.24224827534554358,2.504890909090909,0.31035566732899567,2.304745454545454,0.23745074931152765,3.2129090909090907,0.43782366175709764,3.3750909090909094,0.45936679158774707,3.167,0.43104415320848094
3.355610101010101,0.5388801419206287,3.401020202020202,0.5247197345149959,4.005054545454546,0.3115759156190322,3.3688363636363636,0.5642360968204841,3.3086484848484847,0.5463285831847219,3.183036363636363,0.5231563109604787,3.171314616161616,0.48942133741865734,3.771624242424242,0.29200310365605897,3.7941939393939395,0.4291385299430506,2.8177353535353538,0.4181503742986123,2.426176767676768,0.34550319464445306,3.0475595959595956,0.20068388633646947,2.9416797979797975,0.1802293082503045,2.4356262626262626,0.19278698898421548,2.6333707070707066,0.12354207957642523,1.6232747474747478,0.3583920681614372,2.1299212121212117,0.22407628268631516,2.0468313131313134,0.23321815033331367,1.8948707070707071,0.3477920330185278,2.7904515151515152,0.23795041564299627,2.5536262626262625,0.3119443822255809,2.3484353535353533,0.24398600397349188,3.242151515151515,0.4424840572860234,3.402181818181818,0.4651057287227629,3.1964444444444444,0.43343376970102143
3.377492929292929,0.5418774437144904,3.4219858585858587,0.5270803906591792,4.036581818181818,0.30213155958618343,3.3898545454545457,0.5601477473589686,3.3307060606060603,0.5493740624633404,3.2072545454545454,0.5302931316243424,3.196038868686869,0.4959401433402691,3.7852030303030304,0.28357632503852326,3.8118242424242426,0.41676778341692056,2.8499252525252525,0.4216972517633264,2.465626262626263,0.3461476775065451,3.1122282828282826,0.19589298239901287,3.0032141414141407,0.17529625863173248,2.485161616161616,0.18704910470317535,2.6862505050505048,0.11895805034711125,1.653967676767677,0.3505228269282807,2.170715151515151,0.21662211318356692,2.085608080808081,0.2261369647935616,1.929850505050505,0.35001337538853194,2.8441939393939393,0.23351637382798024,2.602361616161616,0.3130752748101384,2.3921252525252523,0.25038644654129827,3.2713939393939393,0.44667861451441754,3.4292727272727275,0.47038221077915043,3.225888888888889,0.43537826361277276
3.3993757575757577,0.5443907553557852,3.442951515151515,0.5290353975429103,4.068109090909092,0.2928867265728864,3.4108727272727273,0.5556385334545103,3.352763636363636,0.5519084167021953,3.231472727272727,0.5368841606116086,3.220763121212121,0.5019942993099097,3.7987818181818183,0.27552196903771814,3.8294545454545457,0.40478952781397876,2.8821151515151513,0.4247553188601255,2.505075757575758,0.3463865255767944,3.176896969696969,0.1910321270521594,3.0647484848484843,0.1703968051207471,2.5346969696969697,0.18143761688896543,2.739130303030303,0.11457091330018522,1.6846606060606062,0.34264436028166595,2.211509090909091,0.2093765878257248,2.1243848484848487,0.21923595856668116,1.9648303030303031,0.35190397006953106,2.8979363636363633,0.2289632644165007,2.6510969696969697,0.313744916894817,2.4358151515151514,0.2566323234232615,3.3006363636363636,0.45039349327653644,3.4563636363636365,0.47517921658855455,3.255333333333333,0.436871920172265
3.4212585858585856,0.5464141940607766,3.4639171717171715,0.5305804417023818,4.099636363636364,0.2838465302114939,3.4318909090909093,0.5507297870754203,3.374821212121212,0.5539252832356184,3.2556909090909087,0.542906985137956,3.2454873737373737,0.5075649424105588,3.812360606060606,0.26781763598631886,3.8470848484848483,0.3931922004777087,2.9143050505050505,0.4273137629793567,2.544525252525253,0.34621907713635675,3.241565656565656,0.1861179742335721,3.1262828282828274,0.1655400627612902,2.584232323232323,0.17595469494310145,2.7920101010101006,0.11037142578140162,1.7153535353535356,0.33477295996536555,2.2523030303030303,0.2023389819204161,2.1631616161616165,0.21251508929666807,1.999810101010101,0.3534585519430706,2.9516787878787882,0.22430756581759922,2.699832323232323,0.31395192953466655,2.4795050505050504,0.26270396955532993,3.329878787878788,0.45361640271903747,3.4834545454545456,0.47948118933770506,3.2847777777777774,0.43791043005536295
3.4431414141414143,0.5479432128079078,3.484882828282828,0.5317121657277503,4.131163636363636,0.2750148594033902,3.452909090909091,0.5454430301143902,3.3968787878787876,0.5554197665657894,3.279909090909091,0.5483409864691712,3.2702116262626264,0.512634596420576,3.825939393939394,0.2604426328595314,3.864715151515152,0.3819643203484955,2.9464949494949497,0.4293635379613541,2.583974747474748,0.34564609959027154,3.306234343434343,0.18116626474935946,3.187817171717171,0.16073424653500623,2.6337676767676768,0.17060185342705297,2.8448898989898987,0.1063507734983043,1.7460464646464648,0.3269236293078259,2.2930969696969696,0.1955078839664421,2.201938383838384,0.20597370975165274,2.034789898989899,0.35467282206093637,3.0054212121212123,0.21956508734198185,2.7485676767676765,0.3136969815009653,2.5231949494949495,0.2685819102691588,3.359121212121212,0.4563366691257226,3.5105454545454546,0.4832741207371277,3.314222222222222,0.43849090996238843
3.465024242424242,0.5489746166161623,3.5058484848484848,0.5324281803533479,4.16269090909091,0.26639450412877597,3.4739272727272725,0.5397998833186243,3.418936363636363,0.5563884576170743,3.3041272727272726,0.5531674576355876,3.2949358787878786,0.5171872632341596,3.839518181818182,0.253377816136624,3.8823454545454545,0.3710945317831093,2.9786848484848485,0.4308974174002511,2.623424242424243,0.3446697839261785,3.37090303030303,0.17619181463912464,3.249351515151514,0.15598671975627423,2.6833030303030303,0.16538002317887496,2.897769696969697,0.1025005568284919,1.776739393939394,0.3191101398746947,2.333890909090909,0.18888129013188973,2.2407151515151518,0.19961064610185858,2.069769696969697,0.35554346741998477,3.0591636363636363,0.21475094345332543,2.79730303030303,0.31298277271926145,2.5668848484848485,0.2742469643790356,3.388363636363636,0.4585452948539056,3.5376363636363637,0.48654562710751564,3.3436666666666666,0.4386119157337495
3.486907070707071,0.5495065726333994,3.5268141414141416,0.5327270727609333,4.194218181818182,0.25798727116207243,3.4949454545454546,0.533821980741147,3.4409939393939393,0.5568294459132761,3.3283454545454543,0.5573697108254138,3.3196601313131313,0.5212085070431934,3.8530969696969697,0.24660545158122119,3.8999757575757577,0.3605716405158906,3.0108747474747473,0.43191003707850956,2.662873737373738,0.34329373085323833,3.4355717171717166,0.17120851109311339,3.310885858585858,0.15130404235072728,2.732838383838384,0.16028961628170108,2.9506494949494946,0.09881277621327322,1.8074323232323235,0.31134508886751244,2.3746848484848484,0.18245668893439512,2.2794919191919196,0.19342426829392817,2.1047494949494947,0.3560681759629264,3.1129060606060603,0.2098795347030062,2.846038383838384,0.3118140029616402,2.6105747474747476,0.2796803477329857,3.4176060606060603,0.46023500792668587,3.5647272727272727,0.48928501680476827,3.373111111111111,0.4382734479224524
3.5087898989898987,0.5495386139988688,3.547779797979798,0.53260841105622,4.225745454545455,0.24979409030116465,3.5159636363636366,0.5275308897850112,3.463051515151515,0.5567423246235034,3.3525636363636364,0.5609331735934268,3.344384383838384,0.5246855306600394,3.8666757575757575,0.24010908886100274,3.9176060606060608,0.3503846428833759,3.0430646464646465,0.43239792618351647,2.7023232323232325,0.34152292874327256,3.5002404040404036,0.1662293151324864,3.3724202020202014,0.14669201864447506,2.7823737373737374,0.15533058532193933,3.0035292929292927,0.0952798169744748,1.8381252525252527,0.3036399567540771,2.415478787878788,0.17623113700863238,2.318268686868687,0.18741255323383732,2.139729292929293,0.3562456467104788,3.1666484848484853,0.20496453479358182,2.894773737373737,0.31019732623036034,2.6542646464646467,0.28486377645203476,3.4468484848484846,0.4614003018985513,3.591818181818182,0.4914833484694565,3.4025555555555553,0.43747694979724616
3.5306727272727274,0.5490716374839104,3.5687454545454544,0.5320727448999418,4.257272727272728,0.24181511171144615,3.5369818181818182,0.5209480368673659,3.4851090909090905,0.5561281884698809,3.376781818181818,0.5638454731080784,3.3691086363636362,0.5276072434161359,3.8802545454545454,0.23387344921386818,3.935236363636364,0.3405227492795774,3.0752545454545457,0.43235952705239555,2.7417727272727275,0.3393637235626769,3.5649090909090906,0.16126627029229199,3.4339545454545446,0.1421557443515197,2.831909090909091,0.15050247735624153,3.056409090909091,0.09189443382426052,1.868818181818182,0.29600516468931193,2.456272727272727,0.17020132677942437,2.357045454545455,0.18157314143472317,2.174709090909091,0.35607559496347807,3.2203909090909093,0.20001888322628725,2.9435090909090906,0.30814129141039887,2.6979545454545457,0.2897795690684278,3.4760909090909085,0.4620374656887371,3.618909090909091,0.49313347965638654,3.432,0.43622529780564223
3.5525555555555552,0.5481078949543716,3.589711111111111,0.5311216022958043,4.2888,0.2340497949720052,3.558,0.5140946386897978,3.5071666666666665,0.5549896245376436,3.401,0.56609650775499,3.393832888888889,0.529964320131875,3.8938333333333333,0.2278843246104658,3.952866666666667,0.33097540267620684,3.1074444444444445,0.43179520328851473,2.7812222222222225,0.33682378104831007,3.6295777777777776,0.15633051658024713,3.495488888888888,0.13769965250078986,2.8814444444444445,0.1458044829859165,3.1092888888888885,0.08864973528219589,1.8995111111111114,0.2884501313514905,2.4970666666666665,0.16436364679489274,2.3958222222222227,0.17590338773300845,2.2096888888888886,0.3555587525472478,3.2741333333333333,0.195054783002173,2.9922444444444443,0.3056562698998974,2.741644444444444,0.2944107467675094,3.5053333333333327,0.4621446031566751,3.646,0.49423010547403395,3.461444444444444,0.43452278458111865
3.574438383838384,0.546650978737214,3.6106767676767673,0.5297574825587381,4.320327272727273,0.22649699039293544,3.579018181818182,0.5069916390649126,3.529224242424242,0.5533306960749362,3.425218181818182,0.5676785055166931,3.4185571414141416,0.5317492507186923,3.907412121212121,0.2221284870694649,3.9704969696969696,0.3217322929276559,3.1396343434343432,0.43070723619215234,2.8206717171717175,0.3339120414422299,3.694246464646464,0.15143230902178803,3.5570232323232314,0.13332755809221938,2.930979797979798,0.14123548091608926,3.1621686868686867,0.08553916816826772,1.9302040404040406,0.2809833288779196,2.537860606060606,0.15871423541321406,2.43459898989899,0.17040040662637854,2.2446686868686867,0.3546968631043498,3.3278757575757574,0.19008370286453066,3.040979797979798,0.3027543710484383,2.785334343434343,0.29874113094012106,3.534575757575757,0.46172164227606316,3.6730909090909094,0.49476978694160517,3.4908888888888887,0.43237509463294865
3.596321212121212,0.5447058010118399,3.631642424242424,0.5279838455076822,4.351854545454546,0.21915501315090996,3.600036363636364,0.4996596512166813,3.5512818181818178,0.5511569194154333,3.449436363636363,0.5685860686564291,3.443281393939394,0.5329563800440354,3.920990909090909,0.21659360695805183,3.9881272727272727,0.3127833674818949,3.1718242424242424,0.4290998095472621,2.8601212121212125,0.3306386671588287,3.758915151515151,0.14658104014195134,3.618557575757575,0.12904270131381457,2.9805151515151516,0.1367940783551146,3.215048484848485,0.08255650230333783,1.9608969696969698,0.2736123376371069,2.5786545454545453,0.15324902847909547,2.473375757575758,0.16506111274052954,2.279648484848485,0.35349267247559196,3.3816181818181823,0.18511638359114332,3.0897151515151515,0.2994493463421228,2.829024242424242,0.30275543726240334,3.5638181818181813,0.4607703338475377,3.700181818181818,0.49475096885203024,3.5203333333333333,0.42978927290986846
3.6182040404040405,0.5422785673834885,3.652608080808081,0.5258050969476364,4.383381818181818,0.2120217107659279,3.6210545454545455,0.49211890544346065,3.573339393939394,0.5484752342013491,3.4736545454545453,0.5688162043467105,3.4680056464646465,0.5335819377631377,3.934569696969697,0.2112681792606965,4.005757575757576,0.30411883903339293,3.2040141414141416,0.42697898290511443,2.8995707070707075,0.327014983812145,3.823583838383838,0.1417852657765875,3.6800919191919186,0.12484778918911667,3.030050505050505,0.1324786475879381,3.2679282828282825,0.07969581551811508,1.9915898989898992,0.26634389962156063,2.6194484848484847,0.14796380157215516,2.5121525252525254,0.15988225688813718,2.314628282828283,0.35194991424246036,3.4353606060606063,0.18016284786804693,3.1384505050505047,0.2957564833704341,2.872714141414141,0.30643936553821427,3.5930606060606056,0.45929423977392353,3.7272727272727275,0.4941739870119731,3.5497777777777775,0.4267736864794777
3.6400868686868684,0.5393767448314186,3.6735737373737374,0.5232265705256874,4.414909090909092,0.20509452441635312,3.642072727272727,0.4843892020076804,3.5953969696969694,0.5452939671271301,3.497872727272727,0.5683683409998888,3.492729898989899,0.5336240578974568,3.9481484848484847,0.2061414569283504,4.023387878787879,0.295729190580743,3.2362040404040404,0.42435265360287744,2.9390202020202025,0.32305341508136753,3.8882525252525246,0.13705273364837797,3.7416262626262617,0.12074503555728597,3.0795858585858586,0.1282873590355773,3.3208080808080807,0.07695147904695333,2.0222828282828282,0.25918397028711626,2.660242424242424,0.14285420735904053,2.5509292929292933,0.15486045814314317,2.3496080808080806,0.35007329053677594,3.4891030303030304,0.1752324133012664,3.1871858585858583,0.29169249069184455,2.91640404040404,0.3097796845652611,3.62230303030303,0.4572987110056004,3.754363636363636,0.4930410648137695,3.579222222222222,0.42333797961380726
3.661969696969697,0.5360090242581695,3.694539393939394,0.5202545060651321,4.446436363636364,0.19837054456271933,3.663090909090909,0.47648986909473623,3.617454545454545,0.5416227894648522,3.5220909090909087,0.567244330177072,3.5174541515151514,0.5330827880178691,3.9617272727272725,0.2012033905312158,4.041018181818182,0.2876051782883023,3.268393939393939,0.4212305078496351,2.978469696969697,0.31876741193742747,3.9529212121212116,0.13239041418644165,3.8031606060606054,0.11673619931663425,3.129121212121212,0.12421821109191657,3.3736878787878783,0.0743181433626358,2.0529757575757577,0.25213776870155463,2.7010363636363635,0.1379158085342906,2.589706060606061,0.1499922323161185,2.3845878787878787,0.3478684482549531,3.5428454545454544,0.17033370814892032,3.235921212121212,0.2872753747823667,2.960093939393939,0.3127643113202599,3.651545454545454,0.45479085534585845,3.7814545454545456,0.49135629917848256,3.6086666666666662,0.41949302261700605
3.683852525252525,0.5321852778977918,3.71550505050505,0.5168960245003318,4.477963636363636,0.1918465613237975,3.684109090909091,0.46843972566548775,3.639512121212121,0.537472668670548,3.546309090909091,0.5654484340719151,3.542178404040404,0.5319600879701346,3.9753060606060604,0.1964445735338638,4.058648484848485,0.2797378324963828,3.3005838383838384,0.41762396130317364,3.017919191919192,0.3141713767934081,4.017589898989899,0.12780453311138393,3.8646949494949485,0.11282262088719439,3.1786565656565657,0.12026905700873113,3.4265676767676765,0.07179072449197327,2.083668686868687,0.24520982589765553,2.741830303030303,0.13314410679157332,2.6284828282828285,0.14527401718199962,2.419567676767677,0.34534195084464014,3.5965878787878793,0.1654746893826738,3.2846565656565656,0.2825243103032807,3.0037838383838382,0.3153823837997568,3.6807878787878785,0.4517794953863786,3.8085454545454547,0.4891256359928985,3.638111111111111,0.4152508547734685
3.7057353535353537,0.5279165118702382,3.736470707070707,0.5131590995527079,4.50949090909091,0.18551911002156082,3.705127272727273,0.46025704901169134,3.6615696969696967,0.5328558144064541,3.5705272727272725,0.5629872986860063,3.5669026565656567,0.5302598181601407,3.9888848484848483,0.19185619259409,4.076278787878788,0.2721184571771961,3.3327737373737376,0.4135460896468198,3.057368686868687,0.30928058317520873,4.082258585858585,0.12330060534998111,3.926229292929292,0.10900525686921253,3.2281919191919193,0.11643762908041952,3.4794474747474746,0.06936439083884938,2.114361616161616,0.23840403135416505,2.7826242424242422,0.1285345682268712,2.6672595959595964,0.14070219477978138,2.454547474747475,0.34250124586034686,3.6503303030303034,0.16066266271441607,3.333391919191919,0.27745950496073807,3.0474737373737373,0.3176243269018879,3.710030303030303,0.448275116920294,3.8356363636363637,0.4863568352456892,3.6675555555555555,0.4106246218336158
3.7276181818181815,0.5232148141960496,3.7574363636363635,0.5090525263050036,4.541018181818182,0.17938451228525432,3.7261454545454544,0.4519595468115294,3.6836272727272723,0.527785619346681,3.5947454545454542,0.5598699129312713,3.591626909090909,0.5279877174961226,4.002463636363636,0.18742998235843403,4.093909090909091,0.26473862809280535,3.364963636363636,0.4090115497562855,3.096818181818182,0.3041110915370252,4.146927272727273,0.1188834698848948,3.9877636363636353,0.10528471289262549,3.277727272727273,0.1127215603613963,3.5323272727272723,0.06703455053073511,2.1450545454545455,0.23172367755280246,2.8234181818181816,0.12408264553829719,2.706036363636364,0.1362731110746084,2.4895272727272726,0.3393546285117062,3.7040727272727274,0.1559043042508669,3.3821272727272724,0.27210206025093114,3.0911636363636363,0.3194819107897227,3.739272727272727,0.44428980825394143,3.862727272727273,0.48305942614805064,3.697,0.4056285084893392
3.7495010101010102,0.5180932986096526,3.7784020202020203,0.5045858868464318,4.572545454545455,0.17343891307902823,3.7471636363636365,0.44356433347286184,3.7056848484848484,0.522276595163466,3.6189636363636364,0.5561075540109838,3.6163511616161617,0.5251513711639098,4.016042424242424,0.18315818428935038,4.111539393939394,0.2575901898759081,3.397153535353535,0.4040364921202062,3.136267676767677,0.29867966186781386,4.211595959595959,0.11455732518456091,4.049297979797979,0.10166127466797525,3.3272626262626264,0.10911840413154007,3.5852070707070705,0.06479683929621312,2.175747474747475,0.2251715025807738,2.864212121212121,0.11978379735333108,2.7448131313131316,0.1319830932459975,2.5245070707070707,0.3359112014532478,3.7578151515151514,0.15120568346533997,3.430862626262626,0.26647382939011593,3.1348535353535354,0.3209483012380755,3.7685151515151514,0.4398371909076761,3.889818181818182,0.479244652601301,3.7264444444444442,0.40027766632190276
3.771383838383838,0.5125660445311482,3.7993676767676767,0.499769513175803,4.604072727272728,0.16767831399273933,3.7681818181818185,0.4350879105447688,3.727742424242424,0.5163443041171728,3.643181818181818,0.5517137195431664,3.6410754141414143,0.5217601684879645,4.029621212121212,0.17903350911300972,4.129169696969697,0.2506652522236148,3.4293434343434344,0.3986384652452596,3.175717171717172,0.29300366375024745,4.276264646464646,0.1103257648964281,4.110832323232323,0.09813493726210619,3.37679797979798,0.10562565130852397,3.6380868686868686,0.06264710887431722,2.206440404040404,0.21874973076660423,2.9050060606060604,0.1156335049831986,2.7835898989898995,0.12782846484146745,2.559486868686869,0.3321808310873552,3.8115575757575755,0.1465722872018233,3.4795979797979797,0.2605972737194224,3.1785434343434344,0.3220181015326879,3.7977575757575757,0.43493234226035615,3.916909090909091,0.4749254094473089,3.7558888888888884,0.3945881377313823
3.793266666666667,0.5066480335749396,3.820333333333333,0.4946144475627142,4.6356,0.16209860311165075,3.7892,0.4265461509731251,3.7497999999999996,0.5100052866958229,3.6673999999999998,0.5467040469973757,3.6657996666666666,0.5178252512055647,4.0432,0.17504910252374986,4.1468,0.24395618536783004,3.4615333333333336,0.39283631283551507,3.215166666666667,0.2871009845428164,4.340933333333333,0.10619181352286255,4.172366666666666,0.09470543263267422,3.4263333333333335,0.10224074599028445,3.6909666666666663,0.06058141595119576,2.2371333333333334,0.2124601113527834,2.9457999999999998,0.11162728687568543,2.822366666666667,0.12380555901250259,2.5944666666666665,0.328174100672759,3.8653000000000004,0.14200904445173834,3.5283333333333333,0.2544953188506884,3.2222333333333335,0.3226873855621931,3.827,0.42959171075044955,3.944,0.47011617000653727,3.785333333333333,0.3885767763784756
3.8151494949494946,0.5003550829891625,3.8412989898989895,0.48913240057867746,4.667127272727273,0.15669558175801038,3.8102181818181817,0.4179542869731659,3.7718575757575756,0.5032769857688099,3.691618181818182,0.5410962211168076,3.6905239191919192,0.5133594525522828,4.0567787878787875,0.17119851382228382,4.164430303030303,0.2374556149628339,3.493723232323232,0.3866500645865681,3.254616161616162,0.28098993635804315,4.40560202020202,0.10215796183313175,4.233901010101009,0.09137225546422126,3.475868686868687,0.0989610992962995,3.7438464646464644,0.05859601161548726,2.267826262626263,0.20630395522200579,2.986593939393939,0.10776071101170785,2.8611434343434348,0.1199107300293716,2.6294464646464646,0.3239022605490269,3.9190424242424244,0.1375203516680081,3.5770686868686865,0.24819121178225992,3.2659232323232326,0.32295372181886783,3.856242424242424,0.4238330242990913,3.971090909090909,0.4648329054722826,3.8147777777777776,0.38226116468641
3.8370323232323233,0.4937037764323278,3.8622646464646464,0.4833357070200966,4.698654545454546,0.15146498837586958,3.8312363636363638,0.4093269012910452,3.7939151515151512,0.4961776677345721,3.715836363636363,0.534909870091675,3.715248171717172,0.5083772276245255,4.070357575757575,0.1674756672007217,4.182060606060606,0.23115641651076116,3.525913131313131,0.38010082147664676,3.294065656565657,0.27468916250645387,4.470270707070706,0.09822620179684756,4.295435353535353,0.08813468735557399,3.5254040404040405,0.0957841016627211,3.7967262626262626,0.05668733132064417,2.298519191919192,0.20028216970494825,3.0273878787878785,0.10402940546727596,2.899920202020202,0.11614036325272066,2.6644262626262627,0.31937717580282743,3.9727848484848485,0.13311009840431534,3.62580404040404,0.24170838016379703,3.3096131313131307,0.32281618810290674,3.885484848484848,0.4176751926660223,3.998181818181818,0.4590929967878195,3.8442222222222218,0.3756595289630253
3.858915151515151,0.48671139250290674,3.8832303030303033,0.47723727995407766,4.730181818181819,0.14640251981007835,3.852254545454546,0.4006779216270911,3.815972727272727,0.4887263411531918,3.7400545454545453,0.5281664513351843,3.739972424242424,0.5028945755470502,4.083936363636363,0.1638748354189836,4.19969090909091,0.22505170942838154,3.5581030303030303,0.37321063646997593,3.3335151515151518,0.2682175440657488,4.534939393939394,0.09439806085405557,4.3569696969696965,0.08499181941381304,3.574939393939394,0.09270713373372257,3.8496060606060603,0.05485198534007244,2.3292121212121213,0.1943952915067988,3.068181818181818,0.10042906734090952,2.93869696969697,0.11249088372290962,2.699406060606061,0.31461127171466574,4.0265272727272725,0.12878169308955456,3.6745393939393938,0.23507029482768466,3.35330303030303,0.3222753768058603,3.914727272727272,0.41113820448768684,4.025272727272728,0.45291513968482716,3.8736666666666664,0.3687906527103417
3.88079797979798,0.479395831443836,3.9041959595959597,0.47085056312478163,4.761709090909092,0.1415038502111508,3.8732727272727274,0.39202061799561316,3.838030303030303,0.48094267336247026,3.764272727272727,0.5208891277904866,3.764696676767677,0.4969289540309425,4.097515151515151,0.16039061564486465,4.217321212121212,0.21913485084365716,3.5902929292929295,0.36600239157077247,3.3729646464646468,0.26159410721952625,4.59960808080808,0.09067463536475684,4.41850404040404,0.08194257331423516,3.6244747474747476,0.08972757597962025,3.9024858585858584,0.05308674969923334,2.3599050505050507,0.18864351779735386,3.1089757575757573,0.09695547022693571,2.977473737373738,0.10895876351264006,2.7343858585858585,0.3096174773345957,4.080269696969697,0.12453808876841649,3.7232747474747474,0.2283003366328166,3.396992929292929,0.32133339073126005,3.9439696969696962,0.40424301977806165,4.052363636363636,0.44631924360687447,3.903111111111111,0.36167378869140066
3.9026808080808078,0.47177554044695263,3.925161616161616,0.46418948196423143,4.793236363636364,0.1367646477796273,3.894290909090909,0.38336760279957305,3.860087878787878,0.4728469055793332,3.7884909090909087,0.513102635763853,3.7894209292929295,0.4904991869597578,4.111093939393939,0.15701790725437506,4.234951515151515,0.21339942919756555,3.622482828282828,0.35849967218050377,3.412414141414142,0.2548379319880167,4.664276767676768,0.08705662310609359,4.480038383838384,0.07898572088875919,3.674010101010101,0.08684281716139802,3.955365656565656,0.05138855756765008,2.3905979797979797,0.18302673551562784,3.1497696969696967,0.09360447039726238,3.0162505050505053,0.10554052797439807,2.7693656565656566,0.30440916754249314,4.1340121212121215,0.1203818086587588,3.7720101010101006,0.22142166858576817,3.440682828282828,0.3199938294931051,3.9732121212121205,0.39701145869642923,4.079454545454546,0.43932632527955,3.932555555555555,0.35432857032227894
3.9245636363636365,0.4638694379824114,3.9461272727272725,0.45726839345492015,4.824763636363636,0.13218058954664935,3.915309090909091,0.37473083340297375,3.882145454545454,0.46445976698845903,3.812709090909091,0.5048331453361902,3.8141451818181817,0.4836253656865027,4.124672727272727,0.1537518914104542,4.2525818181818185,0.207839257715469,3.654672727272727,0.35072663971540674,3.451863636363637,0.2479680629473439,4.728945454545454,0.08354435470872715,4.541572727272727,0.07611990230726841,3.7235454545454547,0.08405026175112754,4.008245454545454,0.04975449109298401,2.421290909090909,0.17754454894475663,3.190563636363636,0.09037201183802472,3.055027272727273,0.10223276100149398,2.8043454545454547,0.2990001039528826,4.1877545454545455,0.11631497139487101,3.8207454545454542,0.21445711411587698,3.484372727272727,0.31826176661520134,4.002454545454545,0.3894660874019821,4.106545454545454,0.43195839771976885,3.9619999999999997,0.3467749229498428
3.9464464646464643,0.4556968375751272,3.967092929292929,0.45010203509454455,4.85629090909091,0.1277473743716643,3.936327272727273,0.36612161698937384,3.90420303030303,0.4558023883158887,3.8369272727272725,0.49610811445106073,3.8388694343434344,0.4763287447641164,4.138251515151515,0.15058801225712093,4.270212121212121,0.20244836780257192,3.6868626262626263,0.3427079034367358,3.491313131313132,0.24100342250220397,4.793614141414141,0.08013782394517222,4.60310707070707,0.07334364291757604,3.7730808080808083,0.08134733640842524,4.061125252525253,0.04818177365890261,2.4519838383838386,0.17219630561668214,3.2313575757575754,0.08725413027281469,3.0938040404040406,0.09903210940990963,2.8393252525252524,0.2934043750254551,4.2414969696969695,0.1123393158429588,3.869480808080808,0.20742904228606932,3.528062626262626,0.3161437175350732,4.031696969696969,0.381630101823636,4.133636363636364,0.4242383554997312,3.9914444444444444,0.3390329755650178
3.968329292929293,0.44727737144434465,3.9880585858585857,0.4427054732136249,4.887818181818182,0.12346073432346534,3.9573454545454547,0.357550617501257,3.9262606060606053,0.4468962153779281,3.861145454545454,0.4869561378123887,3.863593686868687,0.4686316328638135,4.151830303030303,0.14752195958289446,4.287842424242425,0.19722100240958826,3.7190525252525255,0.33446839243249765,3.530762626262627,0.23396272724147882,4.858282828282828,0.0768367168020771,4.664641414141413,0.07065536881017477,3.822616161616162,0.07873149560444019,4.1140050505050505,0.04666776254829434,2.4826767676767676,0.16698112060882098,3.272151515151515,0.08424695629089507,3.1325808080808084,0.09593528653766582,2.8743050505050505,0.28763633574127145,4.2952393939393945,0.10845622539113027,3.9182161616161615,0.2003592606218833,3.571752525252525,0.31364759879473514,4.060939393939393,0.3735272101737605,4.160727272727273,0.41618985709685685,4.020888888888889,0.3311229734854365
3.990212121212121,0.4386309144136893,4.009024242424243,0.43509405089630465,4.919345454545455,0.1193164445970816,3.9783636363636363,0.349027864462044,3.9483181818181814,0.4377629230846718,3.8853636363636364,0.4774067917487981,3.8883179393939393,0.4605572796620479,4.16540909090909,0.1445496528221838,4.305472727272727,0.1921516094074563,3.751242424242424,0.326033228666838,3.570212121212122,0.22686440786637194,4.922951515151515,0.07364043928575767,4.726175757575757,0.06805342117379305,3.8721515151515153,0.0762002264769109,4.166884848484848,0.04520994199342953,2.513369696969697,0.16189789929679224,3.312945454545454,0.08134671768674424,3.1713575757575763,0.09293907514890046,2.9092848484848486,0.2817105472003441,4.3489818181818185,0.10466675163091665,3.966951515151515,0.19326891613830174,3.615442424242424,0.31078267877570775,4.090181818181818,0.36518151502785834,4.187818181818182,0.4078372051686309,4.050333333333333,0.32306519252195554
4.01209494949495,0.4297775084877599,4.029989898989899,0.4272833357524035,4.950872727272728,0.11531033210633981,3.9993818181818184,0.3405627634900979,3.9703757575757574,0.42842433036311833,3.909581818181818,0.467490476213984,3.913042191919192,0.45212975949423806,4.178987878787879,0.1416672262765218,4.323103030303031,0.1872348350036202,3.783432323232323,0.31742760198282566,3.6096616161616164,0.21972653313810225,4.987620202020201,0.07054814392579616,4.7877101010101,0.06553606950713198,3.921686868686869,0.07375105299249508,4.219764646464646,0.043805916594883976,2.5440626262626265,0.15694535862840492,3.3537393939393936,0.07854974110637339,3.2101343434343437,0.09004032972121725,2.9442646464646463,0.27564171648953223,4.4027242424242425,0.10097163736090724,4.015686868686869,0.1861784050394719,3.659132323232323,0.3075595204072037,4.119424242424242,0.35661739577761675,4.2149090909090905,0.39920522559149635,4.079777777777778,0.31487985512004324
4.033977777777777,0.4207372884773171,4.050955555555555,0.41928906778483904,4.9824,0.11143828288014006,4.0204,0.3321641083221322,3.9924333333333326,0.418902316447756,3.9337999999999997,0.45723825509361155,3.9377664444444447,0.4433738525850033,4.192566666666666,0.1388710154492538,4.3407333333333336,0.18246551722695978,3.8156222222222222,0.3086766479056731,3.6491111111111114,0.2125667382461552,5.052288888888889,0.06755875495529488,4.849244444444444,0.06310152375108465,3.9712222222222224,0.07138153948584006,4.2726444444444445,0.042453405091385926,2.5747555555555555,0.15212204698460574,3.394533333333333,0.07585245308599882,3.2489111111111115,0.08723597818704547,2.9792444444444444,0.26944463716046224,4.456466666666667,0.09737133885548609,4.064422222222222,0.17910729146116935,3.7028222222222222,0.3039899163425838,4.148666666666666,0.34785939224411616,4.242,0.39031914609601104,4.109222222222222,0.3065870489405225
4.055860606060606,0.4115304090389846,4.071921212121212,0.41112710759164683,5.013927272727273,0.10769624837960615,4.041418181818182,0.3238400941717752,4.014490909090909,0.4092187389659425,3.958018181818182,0.446681695979806,3.962490696969697,0.4343149246686389,4.206145454545455,0.13615754439770006,4.358363636363636,0.17783867950372229,3.8478121212121215,0.29980532904837587,3.6885606060606064,0.2054021579503735,5.116957575757575,0.06467099215855177,4.910778787878788,0.06074794540432038,4.0207575757575755,0.06908929363866546,4.325524242424242,0.04115023446319488,2.605448484848485,0.14742636269304701,3.4353272727272723,0.07325138055973907,3.2876878787878794,0.08452302319267226,3.0142242424242425,0.2631341306453677,4.510209090909091,0.09386604735294875,4.113157575757576,0.17207423552167242,3.7465121212121213,0.3000868171603303,4.177909090909091,0.33893209020959814,4.2690909090909095,0.38120447531564955,4.1386666666666665,0.2982066483141021
4.077743434343434,0.4021769734770409,4.092886868686868,0.4028133851350756,5.045454545454546,0.1040802508432038,4.062436363636364,0.31559833225768796,4.036548484848485,0.3993953542230866,3.982236363636363,0.43585271055313174,3.9872149494949496,0.4249788058102971,4.219724242424242,0.13352351401613172,4.37599393939394,0.1733495243427627,3.88000202020202,0.29083832086938155,3.7280101010101014,0.19824936480006203,5.181626262626262,0.061883393387597796,4.972313131313131,0.05847345768341759,4.070292929292929,0.0668719689564543,4.37840404040404,0.039894334352139287,2.6361414141414143,0.1428565712594445,3.4761212121212117,0.07074315090496452,3.326464646464647,0.08189854293219662,3.0492040404040406,0.2567249889249246,4.5639515151515155,0.09045570972751864,4.16189292929293,0.16509693084445984,3.7902020202020203,0.29586425320054993,4.207151515151515,0.32986000959290174,4.296181818181818,0.3718868830454241,4.168111111111111,0.28975823897168623
4.099626262626263,0.3926969646345389,4.1138525252525255,0.3943638493026325,5.076981818181819,0.10058638775763917,4.083454545454545,0.30744586534437385,4.05860606060606,0.3894537400670034,4.006454545454545,0.42478339668185766,4.011939202020202,0.41539166922804877,4.233303030303031,0.13096579117117538,4.393624242424242,0.16899342714488358,3.912191919191919,0.2817999024746173,3.7674595959595965,0.19112431268280705,5.246294949494949,0.059194335758308805,5.033847474747474,0.0562761547868083,4.119828282828283,0.06472726679513227,4.431283838383838,0.03868373178201548,2.6668343434343433,0.1384108213810131,3.516915151515151,0.06832449158666234,3.3652414141414146,0.0793596916078589,3.0841838383838382,0.2502319187460696,4.61769393939394,0.0871400483190173,4.210628282828282,0.15819205161723102,3.8338919191919194,0.2913372506962037,4.236393939393939,0.3206674959535388,4.323272727272727,0.36239208247845267,4.197555555555555,0.2812610464175342
4.121509090909091,0.3831101781790784,4.134818181818182,0.3857944184756168,5.1085090909090916,0.09721083554378679,4.104472727272727,0.29938918414768895,4.080663636363636,0.3794152216841349,4.0306727272727265,0.4135058833074398,4.0366634545454545,0.4055799108993604,4.2468818181818175,0.1284813986187024,4.411254545454545,0.16476593014805158,3.944381818181818,0.27271385309326296,3.8069090909090915,0.18404228590415053,5.310963636363636,0.05660205554479728,5.095381818181817,0.054154110319711055,4.169363636363636,0.06265293798534656,4.484163636363636,0.037516546163659396,2.6975272727272728,0.13408715980508348,3.5577090909090905,0.06599222945563422,3.404018181818182,0.07690369956295363,3.1191636363636364,0.243669487669873,4.671436363636364,0.0839185799022304,4.259363636363636,0.15137520915710864,3.8775818181818176,0.2865217428992836,4.2656363636363634,0.3113786159650468,4.350363636363636,0.3527457151544659,4.227,0.2727338682753217
4.143391919191919,0.37343615856501017,4.155783838383838,0.3771209323107347,5.140036363636364,0.09394985253902191,4.125490909090909,0.2914342444659055,4.102721212121212,0.3693008006508512,4.054890909090909,0.4020521791358414,4.061387707070708,0.3955700307124833,4.260460606060606,0.12606750563787558,4.428884848484849,0.1606627365176834,3.9765717171717174,0.2636033547906153,3.8463585858585865,0.17701785394759606,5.375632323232322,0.05410466679759397,5.156916161616161,0.05210538493501323,4.21889898989899,0.06064678409758286,4.537043434343434,0.036390984569635874,2.728220202020202,0.12988354509454894,3.59850303030303,0.06374328974943769,3.44279494949495,0.07452787312879156,3.1541434343434345,0.23705207221016594,4.725178787878788,0.08079063378540685,4.30809898989899,0.14466091786251004,3.9212717171717166,0.2814344769356718,4.294878787878788,0.3020170574490822,4.377454545454546,0.3429732393144889,4.256444444444444,0.26419501089893666
4.165274747474747,0.3636941379291666,4.176749494949495,0.36835910492921076,5.171563636363636,0.0907997813500811,4.146509090909091,0.2835864849059936,4.124778787878787,0.35913108753298206,4.079109090909091,0.3904540260964941,4.086111959595959,0.38538851589406853,4.274039393939393,0.12372141932399937,4.446515151515151,0.15667970458896271,4.008761616161616,0.25449090191068674,3.8858080808080815,0.17006483201408706,5.44030101010101,0.05170017871685218,5.218450505050504,0.050128033242765095,4.268434343434343,0.05870665838736357,4.589923232323232,0.03530533726413537,2.758913131313131,0.1257978603601334,3.6392969696969693,0.061574694839667404,3.4815717171717178,0.07222959422289374,3.189123232323232,0.2303938083024462,4.778921212121212,0.07775536903389021,4.356834343434343,0.1380625703487782,3.9649616161616157,0.27609291714831485,4.324121212121212,0.2926060345083296,4.404545454545454,0.33309982231113766,4.285888888888889,0.2556622304999798
4.187157575757576,0.35390297815147076,4.197715151515151,0.3595244796953491,5.20309090909091,0.08775705064391612,4.1675272727272725,0.2758508450834796,4.146836363636363,0.3489262382947937,4.103327272727272,0.378742758465535,4.110836212121212,0.3750617274087776,4.287618181818182,0.12144057648713869,4.464145454545455,0.15281284226624986,4.040951515151515,0.24539821766966322,3.9252575757575765,0.16319624738942845,5.504969696969696,0.04938651181654924,5.2799848484848475,0.04822011003859249,4.317969696969697,0.056830466456113504,4.64280303030303,0.03425797347431582,2.7896060606060606,0.12182792501765032,3.6800909090909086,0.05948356276438057,3.520348484848485,0.07000631973172873,3.2241030303030302,0.22370854432031792,4.832663636363637,0.07481179082066289,4.405569696969697,0.13159242148813954,4.008651515151515,0.27051514570579954,4.353363636363636,0.2831681982403808,4.431636363636364,0.32315023767432666,4.315333333333333,0.24715267900375326
4.209040404040404,0.34408111628512317,4.2186808080808085,0.35063238575410416,5.234618181818182,0.08481817643789055,4.188545454545455,0.26823178418279925,4.168893939393939,0.33870589474618334,4.127545454545454,0.3669491684781734,4.135560464646465,0.36461578998790095,4.30119696969697,0.11922253610828937,4.4817757575757575,0.14905830158302746,4.073141414141414,0.23634617824687898,3.964707070707071,0.1564243116403084,5.569638383838384,0.047161512919508645,5.341519191919192,0.04637967589895598,4.36750505050505,0.05501616665994166,4.695682828282828,0.033247337389970405,2.82029898989899,0.11797150562647099,3.720884848484848,0.05746710558016456,3.559125252525253,0.06785558070780845,3.2590828282828284,0.2170097968337011,4.886406060606061,0.07195876591064722,4.4543050505050505,0.12526158100520185,4.052341414141414,0.2647197612638887,4.38260606060606,0.27372555345555105,4.458727272727273,0.31314876737934766,4.344777777777777,0.23868285480452195
4.230923232323232,0.33424651353411433,4.239646464646464,0.3416978964828005,5.266145454545455,0.08197976294506035,4.209563636363637,0.26073329977340454,4.190951515151514,0.3284891292236681,4.151763636363636,0.355103379177528,4.1602847171717166,0.35407648639874756,4.314775757575758,0.11706497230918309,4.499406060606061,0.14541237342443514,4.105331313131313,0.22735474464579986,4.004156565656566,0.14976039859269488,5.63430707070707,0.04502296902611112,5.403053535353535,0.04460480218880028,4.417040404040404,0.053261770295538226,4.748562626262626,0.03227194437903786,2.850991919191919,0.11422632586337965,3.7616787878787874,0.05552262756446898,3.5979020202020204,0.06577498140780483,3.294062626262626,0.21031070927862455,4.940148484848485,0.06919503728999982,4.503040404040404,0.11908001421763247,4.096031313131313,0.258725776468823,4.411848484848484,0.26429938176115136,4.485818181818182,0.3031191098073908,4.3742222222222225,0.23026855855053194
4.25280606060606,0.3244166079282726,4.260612121212121,0.33273578999876297,5.297672727272728,0.07923850302513921,4.230581818181818,0.2533589467850199,4.2130090909090905,0.3182943936672667,4.175981818181818,0.3432347251656898,4.18500896969697,0.34346915651797155,4.328354545454546,0.11496566779571214,4.517036363636364,0.14187148241328634,4.137521212121212,0.21844290252265355,4.043606060606061,0.14321502800250527,5.698975757575757,0.042968620101894554,5.464587878787878,0.04289357552477156,4.466575757575757,0.05156534158960301,4.801442424242424,0.03133037740709099,2.8816848484848485,0.11059007568388582,3.802472727272727,0.053647523295339804,3.6366787878787883,0.0637621981955004,3.329042424242424,0.20362401368423047,4.993890909090909,0.06651923795541591,4.551775757575757,0.11305655045813019,4.139721212121212,0.2525525150856234,4.441090909090908,0.25491017131236315,4.5129090909090905,0.2930842938294325,4.403666666666666,0.22192485404829554
4.274688888888889,0.31460827081855747,4.281577777777778,0.32376051184896054,5.3292,0.07659117828703776,4.2516,0.24611185655331666,4.2350666666666665,0.3081394732219182,4.2002,0.3313716418363679,4.209733222222223,0.3328186017200833,4.341933333333333,0.11292250773845629,4.534666666666666,0.1384321819594583,4.169711111111111,0.20962861010730974,4.083055555555556,0.1367978547865755,5.763644444444444,0.04099617083092962,5.526122222222221,0.041244101734848895,4.516111111111111,0.0499249975156852,4.854322222222222,0.030421283649544287,2.912377777777778,0.10706041972092074,3.843266666666666,0.051839275632566885,3.675455555555556,0.061814978330819524,3.3640222222222222,0.19696199557727376,5.047633333333334,0.06392990388167688,4.6005111111111106,0.10719889866835243,4.183411111111111,0.2462195095209395,4.470333333333333,0.2455775534676267,4.54,0.28306659938376727,4.433111111111111,0.2136660343366603
4.296571717171717,0.3048377672879258,4.302543434343434,0.31478613999340865,5.360727272727273,0.07403465888455814,4.272618181818181,0.23899475585486973,4.257124242424242,0.2980414444587417,4.224418181818182,0.31954156358094754,4.234457474747474,0.3221489950376357,4.355512121212121,0.11093347405696485,4.55229696969697,0.13509114947173034,4.20190101010101,0.20092875426858842,4.122505050505051,0.13051766364380393,5.828313131313131,0.039103301382978274,5.587656565656565,0.03965450935294848,4.5656464646464645,0.04833890745999953,4.90720202020202,0.029543371285905413,2.943070707070707,0.10363500496867796,3.8840606060606055,0.05009545362144601,3.7142323232323236,0.05993113866387081,3.3990020202020204,0.190336462159777,5.101375757575758,0.06142548618837577,4.649246464646464,0.10151366961837785,4.22710101010101,0.23974639948915957,4.499575757575757,0.23632024652402464,4.5670909090909095,0.2730874848546802,4.462555555555555,0.20550559294226148
4.3184545454545455,0.295120720546026,4.3235090909090905,0.30582635217810733,5.392254545454546,0.0715659030428833,4.293636363636364,0.23200998585755708,4.279181818181818,0.2880166382788624,4.248636363636363,0.30777083136946587,4.259181727272727,0.311483797492385,4.369090909090909,0.10899664007730607,4.569927272727273,0.13184518173044282,4.234090909090909,0.19235911470703418,4.161954545454546,0.12438236886080836,5.892981818181817,0.03728767724306741,5.649190909090908,0.0381229526848321,4.615181818181818,0.046805292755678136,4.960081818181818,0.028695406465959434,2.9737636363636364,0.10031146779719669,3.924854545454545,0.0484137103378365,3.7530090909090914,0.05810856425084586,3.433981818181818,0.1837587138302187,5.155118181818182,0.05900436252899058,4.697981818181818,0.09600640417621686,4.270790909090909,0.23315283254276772,4.528818181818181,0.22715600664611085,4.594181818181818,0.26316752149714534,4.491999999999999,0.1974562002908624
4.340337373737373,0.2854720803493698,4.344474747474747,0.29689439577809446,5.423781818181819,0.06918195634989635,4.3146545454545455,0.22515952091955263,4.301239393939394,0.27808060753041874,4.272854545454545,0.29608461001769665,4.28390597979798,0.30084568093710057,4.382669696969697,0.10711016553498694,4.587557575757576,0.1286911904187765,4.266280808080808,0.18393433619125255,4.201404040404041,0.11839901906490286,5.957650505050505,0.03554695815229534,5.710725252525251,0.036647614479488166,4.664717171717172,0.04532242610299707,5.012961616161616,0.027876210438316378,3.004456565656566,0.09708744034113789,3.9656484848484843,0.046791780690937736,3.791785858585859,0.056345206906739234,3.468961616161616,0.17723951909427274,5.208860606060606,0.056664847727284716,4.7467171717171714,0.09068160703094097,4.314480808080808,0.22645836715376103,4.5580606060606055,0.2181015860415347,4.621272727272727,0.2533263350894736,4.521444444444445,0.1895296852137868
4.362220202020202,0.2759060954628663,4.365440404040404,0.28800306017561633,5.4553090909090916,0.0668799508430765,4.335672727272727,0.21844498717672445,4.323296969696969,0.26824809933846694,4.297072727272727,0.284506815361241,4.308630232323232,0.29025645768929137,4.396248484848485,0.10527229189768929,4.605187878787879,0.12562619780998793,4.298470707070707,0.17566790869141852,4.240853535353536,0.11257380665869146,6.022319191919191,0.03387880620849706,5.7722595959595955,0.03522670823806497,4.714252525252525,0.04388863089137108,5.065841414141413,0.027084656832271764,3.0351494949494953,0.09396055630407985,4.006442424242423,0.04522747919818298,3.8305626262626267,0.054639083708162166,3.5039414141414142,0.17078909288698668,5.262603030303031,0.05440520368744383,4.795452525252525,0.08554278525968054,4.358170707070707,0.2196823789929205,4.58730303030303,0.20917269837818292,4.648363636363636,0.24358255493366707,4.550888888888888,0.18173702145486226
4.38410303030303,0.2664362901535761,4.386406060606061,0.2791646517226759,5.486836363636364,0.06465710391971256,4.35669090909091,0.21186768086459526,4.345354545454545,0.25853303211770523,4.321290909090909,0.27306005146912593,4.333354484848485,0.2797370171764618,4.409827272727273,0.10348133798439657,4.622818181818182,0.1226473326075431,4.330660606060606,0.16757215520431254,4.280303030303031,0.106912081646493,6.086987878787878,0.03228089317487822,5.833793939393939,0.033858480190423056,4.763787878787879,0.042502280437320926,5.118721212121212,0.026319669084426192,3.0658424242424243,0.09092845621757875,4.047236363636363,0.04371869774483729,3.8693393939393945,0.05298827545799971,3.538921212121212,0.16441707830487817,5.316345454545455,0.05222364860544177,4.844187878787879,0.0805924911228384,4.401860606060606,0.21284397100836952,4.616545454545454,0.2003839913813115,4.675454545454546,0.23395377026227354,4.580333333333333,0.17408831905202365
4.405985858585858,0.2570754446836836,4.407371717171717,0.27039097132221823,5.518363636363636,0.06251071709543748,4.377709090909091,0.2054285863270189,4.367412121212121,0.24894847720959787,4.345509090909091,0.2617655579420076,4.358078737373738,0.26930726975369546,4.423406060606061,0.1017356958594147,4.640448484848485,0.1197518259347976,4.362850505050505,0.15965822700991775,4.319752525252526,0.1014183695419954,6.151656565656565,0.030750907043935082,5.895328282828282,0.03254121096744369,4.813323232323232,0.04116179715117355,5.17160101010101,0.025580218001982964,3.0965353535353537,0.08798879219220354,4.088030303030302,0.04226340333926683,3.908116161616162,0.05139092512229167,3.57390101010101,0.15813253172389363,5.370087878787879,0.050118365509908565,4.892923232323232,0.07583236847290631,4.445550505050505,0.2059618878550937,4.645787878787878,0.19174902649581882,4.702545454545454,0.2244564940515059,4.6097777777777775,0.16659282043860904
4.4278686868686865,0.2478355797469803,4.4283373737373735,0.261693294646937,5.54989090909091,0.060438174633587645,4.398727272727273,0.19912839366939622,4.389469696969696,0.23950664505856212,4.369727272727273,0.2506431672571396,4.382802989898989,0.25898609779366244,4.436984848484848,0.10003382698154417,4.658078787878788,0.11693700747062273,4.395040404040404,0.15193610605063804,4.359202020202021,0.0960963930298439,6.216325252525252,0.029286557902950514,5.956862626262625,0.03127321699538238,4.862858585858586,0.03986565164394295,5.224480808080807,0.024865319455093494,3.127228282828283,0.0851392321957723,4.128824242424241,0.04085963587339683,3.94689292929293,0.04984523624848477,3.608880808080808,0.151943911257898,5.423830303030303,0.0480875101612785,4.941658585858586,0.07126320216976706,4.489240404040404,0.19905443517268026,4.675030303030303,0.18328026544881562,4.729636363636363,0.21510613418330726,4.639222222222221,0.1592589010828714
4.449751515151515,0.2387279447716234,4.44930303030303,0.25308235500025533,5.581418181818182,0.05843694206561643,4.419745454545454,0.19296751601959847,4.411527272727272,0.23021887581705883,4.393945454545454,0.23971127204187961,4.407527242424242,0.24879131409253802,4.450563636363636,0.0983742585902563,4.675709090909091,0.11420030172719974,4.427230303030303,0.14441461407930958,4.398651515151516,0.0909490970408898,6.280993939393938,0.027885583146136487,6.018396969696969,0.030052851636794675,4.912393939393939,0.038612361784647754,5.277360606060606,0.024174032191048092,3.157921212121212,0.08237746389209294,4.169618181818182,0.0395055058965837,3.985669696969697,0.04834947137309832,3.6438606060606062,0.1458590684919136,5.477572727272727,0.046129218338262674,4.99039393939394,0.06688496990873476,4.5329303030303025,0.19213940415225725,4.704272727272727,0.17498906350126076,4.756727272727273,0.20591697184548868,4.668666666666667,0.1520940744601765
4.471634343434343,0.22976300999212199,4.470268686868687,0.24456832880952775,5.612945454545455,0.05650456462071886,4.440763636363636,0.18694610636476974,4.433584848484848,0.22109563424580952,4.418163636363636,0.2289868020821643,4.4322514949494956,0.2387396275784752,4.464142424242424,0.09675558031217724,4.693339393939394,0.11153922446607129,4.459420202020202,0.1371014281841079,4.438101010101011,0.08597867689162321,6.345662626262626,0.026545752077118765,6.079931313131312,0.028878506100883335,4.961929292929293,0.03740049171723984,5.330240404040404,0.023505455763516574,3.1886141414141416,0.079701198071653,4.210412121212121,0.038199192409972466,4.024446464646465,0.046901950425851845,3.678840404040404,0.13988524340535502,5.531315151515152,0.04424161254074117,5.039129292929292,0.06269689588637259,4.576620202020202,0.18523400177314248,4.733515151515151,0.1668856691346127,4.783818181818182,0.19690214700777883,4.6981111111111105,0.14510500113137845
4.493517171717171,0.22095046217482142,4.491234343434343,0.23616082372815336,5.644472727272728,0.0546386655809417,4.461781818181818,0.18106407393686388,4.4556424242424235,0.21214650875455965,4.442381818181818,0.21848521080173053,4.456975747474747,0.22884661625477407,4.477721212121212,0.09517644097250778,4.710969696969697,0.10895137924843941,4.491610101010101,0.13000310226473635,4.477550505050506,0.08118660913274982,6.410331313131312,0.025264869943954316,6.141465656565655,0.02774861014452308,5.011464646464646,0.03622865084533648,5.383120202020201,0.022858728570427294,3.219307070707071,0.0771081717039099,4.25120606060606,0.03693894068738347,4.0632232323232325,0.045501049136411016,3.713820202020202,0.1340290623831529,5.585057575757576,0.04242280813804118,5.087864646464646,0.058697505752557146,4.620310101010101,0.17835478702882357,4.7627575757575755,0.15897922988044544,4.810909090909091,0.18807365076475996,4.727555555555555,0.1382975016823022
4.5154,0.2122992038644754,4.5122,0.22786886931000383,5.676,0.05283694457633584,4.4828,0.17532110012413749,4.4777,0.20338021440912926,4.4666,0.20822047088330123,4.4817,0.21912670726000819,4.4913,0.09363554559721239,4.7286,0.10643445411565401,4.5238,0.12312509400710156,4.517,0.07657368474976124,6.475,0.024040781447274364,6.202999999999999,0.0266616325837097,5.061,0.035095492792059355,5.436,0.022233025994439336,3.25,0.07459615063910706,4.292,0.03572306012785664,4.102,0.04414519744911086,3.7488,0.1282965391962699,5.6388,0.040670918991271794,5.1366,0.05488468232485409,4.664,0.17151761339930674,4.792,0.1512778039667003,4.838,0.17944232429294893,4.757,0.1316765732636792


==> figs_pdf/hists/distdict.csv <==



==> figs_pdf/hists/histdict.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24
2.6214,0.6294,0.5262,0.5820000000000001,0.6024,0.5844,0.501,0.6168,0.5646,0.5874,0.6792,0.7248,1.1016,1.1094,0.7392,0.732,1.182,2.8680000000000003,2.4498,1.2504,0.9258,1.1184,0.987,0.6942,0.5868
0.6394,0.6434,0.6968,0.6856,0.6884,0.6798,0.6853,0.9556,0.884,1.2259,0.9483,0.7070000000000001,1.0631,1.644,1.0687,1.4057,1.7017,1.5137,1.4441,0.9706,0.9836,1.0925,1.1325,0.8552,0.8640000000000001
1.0224,1.4544,0.8604,0.6144,0.4806,0.4379999999999999,0.4284,0.5478,0.8016,0.5862,0.4452,0.9018,0.9024,0.9582,1.1694,0.9264,1.4466,1.3056,1.1352,1.5108,1.1208,1.1808,0.8916,0.8142,0.7566
0.5264,0.5489999999999999,0.3338,0.3393,0.3693,0.3805,0.3977,0.4561,1.3481,3.707,0.7274,0.52,0.6844,1.3102,2.8386,1.7713,3.3966,1.004999,0.8583,0.7865,0.7786,0.7703,0.8811,0.8246,0.5251
0.2255,0.1727,0.1727,0.1916,0.1787,0.1653,0.1817,0.1857,0.2656,0.9558,2.1753,2.0673,2.0354,2.3477,2.2131,2.066199,1.9908,2.0269,1.9738,0.6863,0.6717,0.7838,0.5925,0.4835,0.1823
0.9359,0.7306,0.5798,0.5707,0.5528,0.5751,0.5562,0.5873,0.4748,0.4786,0.5325,1.0673,0.428,0.5234,1.9027,1.9509,1.8062,1.2402,0.6241,0.6161,0.9964,1.0345,0.953,0.8407,0.6295
0.6072,0.7416,1.2726,0.3336,0.3138,1.2276,0.3606,0.3966,0.5028,1.7022,0.5093989999999999,0.7134,0.8382,6.2628,1.9872,2.7624,0.882,0.723,1.128,0.5928,0.6312,1.8972,3.948,0.7506,0.3852
0.201,0.1884,0.1878,0.1878,0.1896,0.1854,0.1878,0.3072,0.5514,0.5388,0.2958,0.195,0.3936,0.7542,0.7026,3.3432,2.7198,1.4064,2.2542,2.277,1.656,0.3912,0.3329999999999999,0.324,0.24
1.6026,2.5266,0.9918,0.9144,0.732,0.705,0.7224,0.69,0.7296,0.7884,0.7302,0.9426,1.5119999999999998,0.7554,0.765,3.8982,2.4918,3.5454,0.6978,0.45,0.4584,0.4296,1.3242,1.8606,3.5364
0.3096,0.612,0.33,0.2928,0.2994,0.2838,0.2339999999999999,0.5388,0.2268,0.2334,0.3138,0.474,0.1368,0.4379999999999999,1.8396,1.386,1.3536,2.6634,1.395,0.696,1.056,2.029799,1.5654,0.7314,0.2964
0.1458,0.072,0.1296,0.0654,0.064199,0.0954,0.6606,0.8646,0.186,0.6156,0.0654,0.0666,0.075,0.126599,1.5402,4.7064,0.6756,0.2304,0.7962,0.2304,0.288,0.3828,0.8532,0.9654,1.5006
0.2418,0.1889999999999999,0.1906,0.2076,0.209,0.2086,0.1769,0.1916,0.214,0.4617,0.4752,0.6536,0.4124,1.3055,0.9054,3.067,2.3932,1.2906,0.7403,0.2408,0.3675,2.0259,0.6703,0.2255,0.2482
0.3021,0.2162,0.1808,0.1783,0.2175,0.1996,0.1725,0.1721,0.2296,0.1834,2.4730000000000003,1.8953,0.8899,0.5567,0.427,2.7886,1.3716,0.3547,0.4244,0.4078,0.5983,0.7202,0.6075,0.3294,0.4569
0.6298,0.8307,0.6361,0.8013,0.8198,0.6455,0.3898,0.5295,0.6445,1.3014,1.4581,1.3793,1.1324,1.0058,1.0642,0.932,1.1022,1.0796,0.9251,0.9116,1.1345,0.8755,1.2814,1.5693,1.2235
0.078,0.2388,0.0768,0.0696,0.5579999999999999,0.0672,0.4044,0.8676,0.1086,1.4736,2.7294,0.8058,0.087,2.2548,1.7598,0.8328,0.9138,1.656,0.1434,0.7806,1.8792,2.5662,0.753,0.0966,0.078
1.1388,0.9288,0.8892,0.6792,0.4986,0.4704,0.4679999999999999,0.465,0.4668,0.4758,0.7452,0.7974,1.1406,0.9396,1.0956,1.6566,1.443,1.5966,1.4766,1.1682,1.794,1.2834,1.2846,1.9068,0.9198
0.7302,0.754,0.7753,0.7987,1.9124,1.6043,2.568,2.9983,2.0453,2.1588,1.457,0.6506,0.4806,0.5781,0.6272,0.564,3.3062,2.4945,2.7421,0.6836,0.7396,0.7376,0.6584,0.7233,0.7142
0.3306,0.2112,0.1878,0.1152,0.1092,0.3612,0.1038,0.1272,0.1218,0.0984,0.4236,2.562,4.0974,1.3326,0.597,0.1182,2.7678,0.6234,0.1146,0.4494,0.1302,0.4332,0.7614,0.6558,0.5502
0.2021,0.2494,0.221,0.1972,0.2592,0.2019999999999999,0.3451,0.6464,0.6071,0.5319,2.292,1.7699,0.2072,0.4145,3.4743,2.9094,3.0812,2.5888,3.2435,1.6865,0.5997,4.0978,1.0241,0.3954,0.2359
0.5907,0.5899,0.5834,0.5702,0.5893,0.5625,0.6404,0.625,0.8485,0.8416,0.6919,0.7169,1.2845,1.6238,1.5041,1.1545,1.4804,1.1626,1.4744,1.6879,1.1149,0.9016,1.022,1.1637,0.7652
0.336,0.3312,0.4224,0.369,0.3744,0.3738,0.3312,0.306,0.3192,0.3246,0.2988,0.4506,0.3414,0.45,2.4672,3.027,1.1909999999999998,0.3066,0.4008,0.3138,0.3078,0.3714,0.3329999999999999,1.038,0.5928
2.1283,0.2303,0.1661,0.1552,0.1502,0.1803,0.1651,0.7905,0.8037,0.9213,1.3937,2.4687,2.3145,2.3041,2.2252,2.9699,1.7945,0.2257,0.1641,0.2035,0.1362,0.3945,1.0422,0.7925,0.6776
0.6432,0.8358,0.639,0.6402,0.6216,0.4746,0.4026,0.3486,0.2388,0.8454,1.1376,0.8088,0.8436,1.9302,1.6014,2.0574,3.738,2.5932,1.884,1.7166,1.5126,1.2936,0.888,0.8009999999999999,0.7092
0.1602,0.1698,0.1662,0.1638,0.1608,0.153,0.225,0.1626,2.064,2.9028,3.4752,2.2488,1.8396,2.1978,2.1618,2.4456,1.635,1.8618,2.4048,2.181,1.9662,1.3752,0.9324,0.4416,0.2346
0.4109,0.3042,0.28,0.3315,0.4129,0.366,0.346,0.3767,0.3885,0.912,0.607,0.6109,0.8611,3.0513,0.4071,0.8963,4.5803,1.0754,0.4523,0.3834,0.4038,0.4549,0.4965,0.4634,0.437
2.1336,1.806,1.7442,1.5642,1.5264,1.5762,0.5352,0.2238,0.126599,0.2112,0.1422,0.2112,0.1296,0.9606,1.8552,1.7178,1.9278,0.8772,0.213,0.2964,0.1914,0.2466,0.2946,0.8502,1.6884
0.3888,0.4326,0.5316,0.4626,0.4152,0.3906,0.3264,0.324,0.4062,0.6528,1.8312,1.1892,0.7829999999999999,3.3528,1.3074,0.7116,0.684,0.5562,0.6198,0.639,0.7638,0.7974,0.9534,0.6432,0.4512
1.5492,1.2829,1.1508,0.8995,0.7727,0.6915,0.6062,0.7041,0.6407,0.6923,0.7859999999999999,1.0041,1.0373,1.5901,1.1686,1.2095,1.1246,1.0326,1.035099,1.0261,1.2838,0.9406,0.5229,0.6609,0.494
0.2134,0.1482,0.1451,0.1415,0.1496,0.1524,0.1536,0.1551,0.5633,1.4219,2.4077,3.4142,4.282,2.5767,0.7945,0.3286,1.773,1.0301,0.3156,1.3954,0.4842,0.4654,0.2989,0.2959,0.1978
0.315,0.309,0.33,0.357,0.3929999999999999,0.381,0.509,0.675,0.4639999999999999,0.4629999999999999,2.53,3.812,3.719,2.482,2.371,2.415,2.485,2.361,2.336,0.631,0.424,0.473,0.43,0.491,0.387
0.5664,0.654,1.056,0.6546,0.4392,0.5748,0.9402,1.2858,1.8714,1.3422,1.7148,1.2852,3.8886,1.6236,0.8784,0.888,0.945,0.9948,1.6248,1.2234,1.0698,1.1376,0.75,0.5388,0.8694
0.7014,0.6894,0.5394,0.69,0.5406,0.6582,0.6306,0.6384,3.2262,1.2282,0.8676,0.7446,0.8328,0.828,1.7838,3.285,0.978,0.8136,0.957,1.0734,1.1909999999999998,0.9822,0.9306,0.7290000000000001,0.6924
2.391,2.0364,1.9908,1.9788,1.9716,1.9758,1.9812,1.9866,0.732,0.1644,0.1128,0.1146,0.1158,0.0942,2.0076,2.0406,2.0274,0.7422,0.2814,0.2748,0.186,0.2784,0.3432,0.4428,0.249
0.1674,0.1662,0.246,0.1836,0.1356,0.1434,0.2058,0.6558,0.642,0.8736,0.4098,0.5826,0.36,0.1632,2.1348,3.354,3.4482,1.6074,3.6606,2.289,0.5406,2.2608,0.7002,0.1968,0.1752
0.4686,0.414,0.411,0.4314,0.3876,0.3984,0.4182,0.3942,0.3276,0.336,1.0506,2.0328,1.2204,2.2716,2.1708,2.3622,2.2116,2.1924,2.1822,1.9938,1.8162,1.5444,0.645,1.8606,0.5712
0.5022,0.3966,0.6912,0.213,0.3294,0.2346,0.1956,0.528,0.4452,1.9776,1.4076,0.1794,0.7848,2.2314,2.214,2.3904,1.935,1.8804,1.5564,1.7358,0.7512,0.3852,0.3168,1.1784,0.366
0.1656,0.093,0.1236,0.138,0.126,0.1416,0.1169999999999999,0.1368,0.1344,0.1104,0.162,0.4638,1.1412,1.3272,2.0796,1.797,1.158,1.3884,4.3212,1.9548,1.227,1.1784,1.305,1.5468,0.7829999999999999
0.4512,0.51,0.489,0.4626,0.3918,0.471,0.5544,0.429,0.4974,0.4224,0.6276,1.629,1.3146,0.9534,0.7248,1.3176,2.0472,1.0404,0.9888,0.8364,0.48,0.6024,0.6186,0.4938,0.4518
0.5760000000000001,0.33,0.365,0.285,0.347,0.3829999999999999,0.318,0.3289999999999999,0.36,0.373,0.997,1.421,1.3159999999999998,1.6980000000000002,1.41,0.998,1.012,2.097,1.5630000000000002,2.185,2.0,1.544,0.6829999999999999,0.455,0.3229999999999999
0.7944,0.2952,0.4848,0.4212,0.3816,0.3389999999999999,0.348,0.3936,0.3516,0.396,1.2942,0.465,2.7510000000000003,0.5628,2.3856,2.3952,0.7170000000000001,2.8608,0.9978,0.4188,0.7098,0.6324,0.5706,0.507,0.6018
0.2592,0.1032,0.0624,0.0918,0.0936,0.0936,0.0876,0.0654,0.0888,0.2646,0.2154,0.477,0.9606,0.9456,1.008599,0.5268,1.5054,1.4286,4.383,1.764,1.3716,0.3522,0.3786,0.4902,0.2484
0.2645,0.4417,0.3229,0.2862,0.2706,0.2815,0.3171,0.2663,0.6678,0.4103,0.4222,0.3487,0.4977,1.5262,2.7993,3.95,0.8459,0.7914,0.7378,0.7494,0.4458,0.6042,0.4613,0.426,0.3255
0.4864,0.2451,0.214,0.5787,0.2959,0.2752,0.2187,0.2189,0.2312,0.8995,1.0703,1.1193,0.628,0.6054,0.6809,0.7528,0.9596,2.5568,1.8936,0.8403,0.9963,1.7179,1.1984,1.6298,2.2338
0.846,0.9234,0.7188,0.447,0.4506,0.4488,0.4518,0.5286,0.4602,0.8514,0.5526,0.3756,0.6546,0.5544,0.8082,2.3772,2.103,0.573,0.5382,0.9048,1.065,1.7802,0.9078,0.9066,0.8988
1.1556,0.7002,0.309,0.2496,0.2508,0.267,0.3804,0.2922,0.2382,0.2382,0.3696,0.9492,0.843,1.002,1.203,2.1,2.2146,1.7136,0.8448,0.6276,0.675,1.2594,1.6134,0.8694,0.7506
0.6222,0.5579999999999999,0.5838,0.4926,0.5322,0.4662,0.423,0.5184,0.4692,0.411,0.4242,0.4992,0.9084,2.955,2.7108,0.7362,0.4416,0.45,1.0218,0.9654,0.9024,0.5058,0.5208,0.45,0.4632
0.3079,0.3499,0.4538,0.346,0.3634,0.2433,0.2856,0.2736,0.2571,0.2416,0.266,0.3705,2.6053,0.7076,1.5728,1.1264,2.1012,0.3651,1.0226,1.4331,0.6588,0.7266,3.0192,1.4007,1.6731
1.2756,1.008,0.7440000000000001,0.7932,0.7398,0.7758,0.7266,0.777,0.7326,1.0284,1.1628,0.9198,0.885,0.8592,0.8346,0.7644,1.146,1.9422,1.602,1.125,1.176,1.1928,1.8768,0.7848,0.5406
1.0974,0.8328,0.7668,0.7728,0.8334,0.6978,0.6659999999999999,0.7854,0.7002,0.7062,0.858,0.9816,0.9624,0.504,0.5214,1.3104,2.9532,0.8598,2.1066,2.9256,1.233,1.4016,1.1016,0.8394,0.879
0.2166,0.672,0.2352,0.2046,0.456,0.0774,0.1164,0.0618,0.1194,1.8606,0.6276,2.6898,1.2408,3.8442,1.356,0.9816,0.250199,0.8652,0.273,4.587,2.553,1.7808,1.9554,0.2424,0.1272
0.2658,0.2028,0.15,0.2256,0.21,0.7776,1.033199,1.0464,0.975,0.9528,0.9438,0.4116,0.0624,0.1524,1.4676,2.3568,2.3988,2.3346,1.024799,0.0534,0.2142,0.3929999999999999,0.3216,0.2406,0.3468
0.3606,0.591,0.669,0.345,0.4626,0.3984,0.4572,1.0224,0.627,0.2514,0.231,0.276,1.4424,3.7044,1.2834,2.247,0.5232,0.5232,0.4944,0.7290000000000001,1.6902,0.9618,2.028,0.7686,0.3924
0.807,0.8226,0.7812,0.5448,0.6072,0.5412,0.6036,0.7068,0.6576,0.6996,0.6978,0.8034,0.924,1.5768,1.8504,2.3022,1.5384,1.6602,1.7262,2.0466,0.9504,1.3716,1.2726,0.9438,0.564
0.9198,0.936,0.9522,0.936,0.9606,0.9798,1.0428,0.987,0.9462,1.0668,1.0608,2.3196,3.7578,1.0548,0.9408,1.0662,1.02,1.030799,1.0962,1.2384,1.251,1.257,1.2858,1.0494,1.0584
3.2754,0.8076,0.9546,0.9228,0.4872,0.4794,0.486,0.4092,0.4638,0.7452,0.7836,1.038,1.6344,3.4908,2.0022,0.636,1.05,1.1004,1.1382,1.1472,2.1936,1.6980000000000002,1.3242,1.0818,0.8892
0.2449,0.2722,0.2862,0.2769999999999999,0.2509,0.293,0.7204,0.4357,0.4392,0.3644,3.0544,1.4533,0.497,0.3462,0.3186,0.309,2.7122,3.498,2.1406,1.7291,1.7582,1.816,0.9532,1.3393,1.1526
1.2399,0.262,0.2332,0.186,0.4617,0.3496,0.3246,0.396,0.387,0.3462,0.4112,0.5531,2.4777,2.2899,0.542,1.8824,2.0266,0.2957,0.3287,0.3302,0.3506,0.3522,0.4024,0.4297,0.418
0.506499,0.5423,0.7659,0.5461,0.5079,0.525,0.4637,0.5192,1.0428,0.6717,0.7003,0.6729,0.5875,3.6204,1.4846,1.8144,3.3628,2.3945,1.4027,0.7888,1.0967,1.2844,1.2061,1.0572,1.004799
0.7651,0.6462,0.5803,0.5728,0.2782,0.2446,0.2299,0.2334,0.3782,0.5104989999999999,0.7501,1.2463,4.7638,0.7748,1.5606,1.1634,0.5109,0.685,0.8756,1.3563,0.7361,0.7751,0.6731,0.8957,0.8214
1.5156,1.2882,1.254,0.3108,0.222,0.2172,0.3792,0.423,0.4158,0.519,1.8942,3.0774,1.3302,0.7859999999999999,0.7338,0.7884,2.009399,2.1696,2.067,1.686,1.9164,1.9668,0.966,0.4758,0.2394
0.9921,0.6923,0.8611,1.1453,0.7266,0.7091,0.6861,0.6998,1.7046,0.7046,1.1132,2.1226,1.0737,1.5066,1.1321,1.054,2.4406,2.027,3.3943,2.023,0.7396,1.4093,0.9094,1.046999,1.0901
0.1762,0.1758,0.1887,0.1854,0.2064,0.3472,0.256299,0.8618,0.6032,0.4707,0.5402,1.002899,3.3009,1.7591,0.9151,0.8998,0.5077,1.2023,1.0384,0.9092,0.7864,0.3742,0.3174,0.3592,0.2592
0.207,0.144,0.1169999999999999,0.0942,0.0864,0.1158,0.1386,0.087,0.0864,0.0804,0.5772,1.3374,1.6542,1.8516,1.233,2.2008,0.5063989999999999,0.4572,1.0674,0.351,0.3012,0.3846,0.1812,0.0828,0.0804
0.261,0.3948,0.2622,0.345,0.357,0.3828,0.8886,0.8424,0.4752,2.5098,5.6964,3.6774,4.0584,0.6138,0.7446,1.383,1.1154,0.5904,0.5868,0.516,0.654,0.429,0.3126,0.357,0.3168
0.5982,0.5694,0.6054,0.5724,0.6066,0.6606,0.7794,0.6924,0.5898,0.6498,0.6629999999999999,1.0356,1.1922,1.5738,1.2522,1.0164,1.257,1.0314,1.6134,1.2138,1.2756,1.3008,1.2126,1.1862,1.1874
0.3012,0.3318,0.2388,0.2418,0.2412,0.2388,0.3588,0.3138,0.3732,0.675,0.4932,1.233,2.1666,1.9692,1.8606,1.5114,0.3492,0.9288,1.809,0.789,1.5972,1.8708,1.0242,0.492,0.255
0.439,0.4003,0.3729,1.0842,1.9812,0.6744,0.4211,0.7512,1.4686,1.639,1.4932,1.0217,0.7337,1.9138,1.7255,1.5043,0.5477,0.4936,0.8785,2.1478,2.3206,0.9863,0.9323,0.9776,0.6317
1.4478,0.741,0.7194,0.7104,0.7074,0.7098,0.7386,0.7272,0.7140000000000001,0.7134,0.7709999999999999,0.8592,0.9342,1.1106,3.3336,2.8044,1.5792,1.446,1.4454,1.2318,1.0164,1.0524,1.0584,1.17,1.1472
0.4716,0.3066,0.3822,0.3696,0.4086,0.3678,0.3624,0.3732,0.5202,0.4068,0.3708,1.1196,1.6338,2.2794,2.7456,2.5926,1.7304,0.936,3.9048,2.8554,1.6602,0.8574,0.513,0.4182,0.3618
1.8492,1.6068,0.4272,0.5058,0.4632,0.363,0.318,0.276,0.2688,0.3708,0.396,0.4008,1.2588,2.1666,2.8314,1.383,0.9072,0.5003989999999999,0.7056,0.6894,0.6906,0.7002,0.6629999999999999,0.9126,0.8256
0.7038,0.2904,0.1428,0.1458,0.1404,0.249,0.2352,0.288,0.315,0.2286,0.195,0.6384,0.8052,0.5760000000000001,3.5472,1.3068,4.011,0.4314,0.2898,0.6486,0.8568,0.8052,0.6138,0.5598,0.3204
1.1444,1.008899,0.8546,0.8458,0.8488,0.8489,0.8340000000000001,0.8686,0.8395,0.8523,0.9166,1.028799,1.7311,1.0767,1.0598,1.0679,1.0164,1.0519,1.0097,0.9655,1.0638,1.1298,1.1116,1.0198,1.024899
1.0278,0.939,0.9186,0.9876,0.939,0.933,0.9102,0.897,0.882,1.5798,2.1126,1.8402,1.71,2.033399,1.9158,1.7004,0.5646,0.561,0.5514,0.6564,1.4052,1.9542,1.2018,1.0818,1.1592
0.9276,0.6486,0.4422,0.42,0.522,0.42,0.4902,0.4176,0.4518,0.4554,0.474,0.6954,3.2694,2.4468,2.067,0.945,1.6368,0.8784,0.5826,0.408,0.417,0.7098,1.2996,0.6852,0.396
0.6295,0.3387,0.3829999999999999,0.3637,0.3153,0.2969,0.2932,0.3233,0.2791,0.9409,1.5659999999999998,1.7317,0.722,0.512,2.2097,2.0774,1.2919999999999998,1.3409,1.4617,1.2421,1.2953,1.2825,1.2065,0.3673,0.3538
1.0986,0.4752,0.4104,0.3762,0.2526,0.2466,0.3654,0.3948,0.5436,0.612,0.726,0.8742,0.933,0.738,0.9942,0.8682,2.283,1.9722,1.0074,1.4706,1.4069999999999998,1.026,1.1814,1.284,0.5574
0.552,0.4668,0.4452,0.4476,0.4284,0.456,0.4266,0.4926,0.5003989999999999,0.846,0.8328,0.3522,0.3708,0.3606,0.3492,1.4334,2.7066,2.031,1.4544,1.287,1.3188,0.9348,0.8742,0.546,0.3492
0.0734,0.2171,0.1688,0.1064,0.1814,0.1066,0.1804,0.1087,0.1407,0.1558,1.6083,1.2216,0.53,0.3777,0.4844,2.6548,0.1959,2.8354,3.7453,2.935,0.6556,0.2955,1.0156,0.9972,0.3244
0.5046,0.4554,0.4584,0.6378,0.4494,0.4722,0.4458,0.3462,0.3636,0.4122,0.3084,0.3702,0.7746,0.8190000000000001,1.0362,2.2542,1.9374,0.5208,0.348,2.1432,3.6054,1.203,0.6462,0.6546,0.5442
0.6762,0.5442,0.3798,0.4038,0.387,0.4014,0.384,0.4104,0.4356,0.4092,0.5862,0.8436,0.9972,3.2796,1.4184,0.7836,0.9816,0.9378,1.8636,2.3892,2.2992,1.1286,0.9396,0.8232,0.8118
0.2083,0.1969,0.1858,0.2126,0.1875,0.2,0.1782,0.2027,0.7140000000000001,0.5826,0.5263,0.4413,0.4063,0.3271,0.3394,0.3956,1.2158,4.054999,2.054199,1.0625,0.7572,0.8372,0.5766,0.4881,0.2558
0.1614,0.1008,0.168,0.1932,0.1206,0.1536,0.0996,0.168,1.4916,1.6788,1.8168,2.2668,1.8804,1.767,2.0196,1.9716,1.956,1.7448,1.8168,2.3082,1.248,0.4146,0.2484,0.27,1.41
0.2314,0.2247,0.3964,0.2691,0.246,0.2241,0.196,0.2242,0.2206,0.246,1.1840000000000002,0.9154,1.2515,1.411,1.4456,2.2132,2.327,2.3006,2.329,1.1427,1.5489,1.7797,3.0469,1.8492,0.2913
0.078,0.5579999999999999,0.0744,0.0546,0.0564,0.0594,0.0816,0.0552,0.0708,0.0606,0.6852,1.6728,0.9924,0.057,0.8064,0.9942,2.1156,1.506,2.7216,3.4356,0.5934,0.429,0.6174,0.0486,0.0444
0.5652,0.9048,1.4682,0.7062,0.2412,0.348,0.297,0.2766,0.250199,0.4236,0.9168,2.7672,3.3306,0.8838,0.36,1.5366,1.3002,1.5492,1.0206,0.7578,0.6846,0.5442,0.2796,0.3264,0.9606
0.1608,0.0996,0.057,0.1014,0.057,0.1002,0.0576,0.1002,0.0564,0.1086,0.0666,0.0834,0.1914,2.139,3.276,0.7914,0.183,0.8046,2.5968,1.4658,0.7440000000000001,0.4428,0.1878,0.096,0.1026
0.7608,0.669,0.4512,0.3984,0.432,0.774,0.3474,0.3546,0.9402,0.5586,0.4314,2.7042,1.113,0.8244,4.0824,1.3806,0.7368,0.9036,3.7224,1.581,1.113,0.8742,0.7866,0.7632,0.5958
0.312,0.3117,0.3097,0.3036,0.304,0.2863,0.2978,0.304,0.4704,0.8196,0.8039,0.7863,0.8666,1.0516,1.2736,1.81,1.1834,1.1116,0.8273,0.6891,0.7412,0.7209,0.6951,0.4598,0.2965
0.348,0.8442,0.2496,0.2418,0.3318,0.2826,0.3354,0.2988,0.3282,0.2328,0.3648,2.7288,0.3606,2.1012,1.3608,0.3792,2.9052,2.0964,0.1194,0.1038,0.1584,0.2592,0.192,0.0594,0.0816
0.3492,0.1452,0.1452,0.1482,0.144,0.1422,0.3528,0.243,0.3246,0.7188,1.107,1.4472,1.4442,1.332,0.942,0.7848,1.11,1.1862,1.0992,0.9024,0.7422,0.5256,0.5033989999999999,0.4824,0.4974
0.8118,0.4314,0.312,0.2592,0.3534,0.27,0.2136,0.2454,0.3042,0.336,0.5628,1.5066,3.057,3.7308,2.1714,2.0646,2.6910000000000003,0.8466,0.7566,1.1088,3.8352,1.8504,1.0182,0.8664,0.5688
0.051,0.06,0.102,0.0492,0.0852,0.0582,0.1344,0.0534,0.0576,0.0786,0.8028,4.0632,2.196,2.88,2.8272,1.0404,0.0822,0.078,0.3276,1.0764,3.0426,0.4872,0.0714,0.0606,0.0552
0.759,0.936,0.965,0.64,0.512,0.507,0.87,0.603,0.971,0.6459999999999999,1.204,1.085,0.935,1.731,1.265,0.807,0.764,2.533,1.399,0.973,1.44,1.235,1.149,1.298,1.267
0.2136,0.1908,0.1752,0.1698,0.1764,0.243,0.2364,0.2616,0.3516,0.8202,0.3678,0.4626,1.6752,3.0024,2.8632,1.1346,0.6396,2.6274,2.1762,1.3698,1.1904,0.9804,1.5786,0.2561989999999999,0.114
0.1506,0.1169999999999999,0.1404,0.12,0.1332,0.1134,0.138,0.3414,0.4458,0.2454,0.396,0.408,0.1254,0.693,2.8662,3.0054,2.7882,1.6176,0.522,0.579,0.4776,0.4734,0.471,0.4728,0.252
0.183,0.1692,0.1428,0.0894,0.09,0.0894,0.1596,0.249,0.213,0.1878,0.225,0.168,1.6164,4.4082,0.5424,0.3054,0.8004,2.0412,4.0518,0.327,3.6858,2.436,0.3054,0.237,0.2262
0.6264,0.8052,0.4398,0.4722,0.5429999999999999,0.8364,1.1958,1.6038,1.1562,1.3146,1.3692,0.561,1.1466,2.1048,3.0702,1.3019999999999998,0.8538,0.465,0.621,0.4422,0.5508,0.354,1.0554,1.2354,0.8316
0.3042,0.3852,0.8664,1.077,1.0716,1.0572,1.0728,1.008599,1.0056,1.0092,1.0002,1.6314,1.626,0.7422,1.7592,1.7172,1.7046,1.3896,0.6048,0.7854,0.6888,0.483,1.0002,1.7928,1.755
0.3997,0.3009,0.3518,0.2653,0.248,0.2867,0.2689999999999999,0.9386,1.0341,0.6889,0.6921,0.7076,0.7455,0.7885,3.2902,3.5067,0.9714,0.7523,1.3394,1.3023,0.8177,0.8642,0.62,0.5982,0.6337
0.282,1.2828,0.2868,0.2982,1.311,0.2676,0.2676,1.3332,0.3462,0.516599,1.8366,0.6474,0.5652,1.5246,0.7572,2.4528,3.975,3.4716,0.5304,1.4226,0.4494,0.396,1.2906,0.3312,0.3072
0.6582,0.3204,0.2892,0.288,0.294,0.2874,0.2664,0.1584,0.2004,0.2946,0.873,0.2646,1.3259999999999998,0.5934,0.6672,1.0728,1.5594,1.5492,2.6424,1.0554,0.5508,0.3972,0.4344,0.6078,0.3456
0.8064,0.4698,0.3714,0.5952,0.6246,0.4998,0.4794,0.447,0.7578,0.63,0.7392,0.9414,0.9198,3.0672,1.9842,1.5528,1.9074,3.1824,1.4376,0.8376,0.8220000000000001,0.5316,0.5003989999999999,0.645,0.8508
1.0992,0.42,0.3989999999999999,0.3786,0.3222,0.165,0.4842,1.41,1.8576,1.8198,1.5702,1.4532,2.025,1.803,1.6032,1.5936,2.1684,1.7064,1.5738,1.1892,1.923,1.3242,1.2876,1.3044,0.8759999999999999
0.1908,0.2316,0.1764,0.1812,0.1422,0.250199,0.3342,0.7824,0.8009999999999999,0.948,0.7836,0.8562,3.3684,2.5878,0.5994,4.070999,2.9466,0.8676,1.5114,1.1844,0.6258,0.3492,0.1932,0.1452,0.183
0.096,0.129,0.1872,0.2322,0.1434,0.156,0.1032,0.108,0.2094,0.1038,0.1182,0.1638,0.2028,0.408,0.6108,3.333,1.7412,0.126599,4.3146,1.1388,0.5934,0.7290000000000001,0.4734,0.2676,0.3
0.2581989999999999,0.2077,0.0987,0.0815,0.1104,0.1796,0.1245,0.0768,0.1509,0.831,0.2717,0.3207,1.4488,2.8217,2.6122,0.2981,1.3884,1.1403,0.9925,0.8388,0.6382,0.513599,0.3499,0.2699,0.1761
0.667,0.4918,0.6679999999999999,0.4344,0.3955,0.4444,0.4229,0.3916,0.4508,0.7667,1.1437,2.7995,2.5371,1.1263,0.8169,0.6126,0.6061,0.7382,1.3562,2.0684,1.5162,1.1643,1.0773,1.006999,0.5710000000000001
0.5589999999999999,0.502,0.479,0.478,0.489,0.4589999999999999,0.4029999999999999,0.45,0.285,0.254,0.474,0.418,0.581,2.255,3.265,2.516,1.068,0.754,0.439,0.909,3.686,0.993,1.3130000000000002,1.712,0.589
0.3114,1.2276,0.7662,0.4962,0.4404,0.4266,0.4176,0.414,0.4566,0.6174,0.5412,1.2882,2.6034,3.3204,2.9964,2.7654,1.236,0.3084,1.521,1.7232,2.8794,2.0076,0.9534,0.9474,0.7626
0.3921,0.5885,0.4506,0.2804,0.256799,0.2655,0.2309,0.2359,0.2686,0.2759,0.363,0.5007,0.5163,0.8743,2.6082,0.7925,0.6916,3.9965,1.9198,2.3319,1.08,1.5001,1.1888,0.6388,0.3873
0.6588,0.3804,0.4212,0.5364,0.4014,0.747,0.603,0.4284,0.5604,0.5436,1.1909999999999998,3.4446,0.5754,3.7848,0.5682,2.3442,1.2834,2.3178,0.8574,0.4086,0.5832,0.8052,0.4338,0.8124,0.4956
0.9084,0.4572,0.3786,0.3222,0.3216,0.3228,0.4416,0.7416,0.5538,0.615,0.639,0.8286,0.927,0.8574,0.7458,1.224,0.9996,1.3668,1.5954,1.4256,1.5252,1.4706,1.3476,0.8868,0.7032
0.2232,0.1656,0.1644,0.1608,0.1578,0.1566,0.156,0.1566,0.3336,1.7256,1.6062,3.645,0.1842,0.1122,1.5042,2.9148,1.8996,2.3034,0.3882,0.4398,0.615,0.5376,1.2768,0.2604,0.1998
0.6162,0.606,0.5123989999999999,0.513,0.5033989999999999,0.3996,0.4914,0.4566,0.45,1.7424,0.96,0.8009999999999999,2.078399,2.7654,2.3094,2.3418,2.2764,2.2428,0.8832,1.179,2.3538,2.0064,0.7326,0.6168,0.3816
0.3259,0.3066,0.2723,0.2399,0.3183,0.2362,0.1801,0.3901,0.4852,1.0551,0.6099,0.9471,0.7708,0.9786,0.9888,1.2057,1.4314,2.2884,0.612,0.9164,1.2334,0.6432,0.4527,0.3195,0.3198
1.0944,0.8556,0.3924,0.1776,0.1986,0.1644,0.6792,0.5508,0.6756,0.711,1.917,1.3782,0.8112,0.6282,0.4589999999999999,0.4758,0.7056,3.5802,2.907,0.9654,0.7428,1.3458,1.9176,1.0674,0.9858
0.6348,0.5238,0.4146,0.4032,0.4452,0.4308,0.4026,0.3744,0.4716,0.519,0.4866,0.9552,1.8216,1.3014,1.5408,1.7394,1.0698,0.6354,0.5484,0.573,0.615,0.7476,0.6714,0.7326,0.4512
0.5454,0.5766,0.4044,0.4098,0.4728,0.3846,0.4404,0.7578,0.7512,0.9846,3.0144,2.2794,2.6922,1.8474,0.6516,0.6629999999999999,0.7829999999999999,0.7398,0.7524,0.696,0.48,0.5058,0.3834,0.4704,0.6066
1.2462,0.711,1.056,0.6978,0.9768,0.4728,0.7170000000000001,1.1538,1.1076,1.8012,1.5,1.4526,1.0206,1.3062,3.2538,1.1826,2.13,1.5438,1.3266,0.6972,0.7704,1.338,0.8898,1.1454,0.738
0.2322,0.1914,0.1722,0.2922,0.2646,0.1536,0.159,0.1578,0.1638,0.1638,0.4379999999999999,1.9272,4.5564,2.0634,3.1704,3.372,0.9564,0.2142,0.1902,0.195,0.1956,0.2208,4.179599,3.0564,0.1914
0.2208,0.1782,0.2016,0.1824,0.2046,0.1854,0.1578,0.1938,0.1914,0.3204,0.888,0.4122,0.4332,0.33,0.4032,1.9824,2.3382,1.5726,1.629,0.7758,0.4902,0.7926,0.48,0.3138,0.1908
0.672,0.4098,0.3374,0.2846,0.2642,0.2561989999999999,0.2575,0.406,0.3606,0.2427,0.368,0.6089,0.7716,2.7399,2.8313,2.5569,2.9019,0.4236,0.3069,0.2509,0.2765,1.1016,0.8721,0.6458,0.2773
0.4752,0.3102,0.18,0.195,0.1686,0.1698,0.1932,0.1812,0.1716,0.1884,0.2208,0.3684,0.4242,0.3252,0.4488,0.6756,0.6336,2.547,3.7914,3.42,0.8004,0.579,0.6726,0.5466,0.3828
0.0936,0.2274,0.099,0.2052,0.1236,0.1662,0.162,0.1206,0.1806,0.1038,0.1692,0.2892,1.2018,3.0258,2.097,2.4888,2.8842,0.4392,0.6342,0.4584,0.396,0.417,0.2868,0.3228,0.1332
0.7656,0.861,0.66,0.9114,0.8916,1.1952,1.9302,1.5732,1.0764,1.2108,3.2022,1.9464,1.818,1.1909999999999998,1.2648,1.1532,0.9774,2.241,1.3074,1.3584,1.2708,1.293,1.4178,0.7824,0.9066
0.6078,0.504,0.7272,0.5208,0.387,0.306,0.3792,0.3066,0.3246,0.3702,0.2838,0.6462,0.4992,0.7146,0.8826,4.0692,0.8766,0.4656,0.522,0.633,0.5598,0.5796,2.016,1.3098,0.4404
1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,1e-25,0.705,1.6669999999999998,1.665,1.666,1.67,1.662,1.669,1.662,1.664,1.6669999999999998,1.669,1.6669999999999998
0.513599,0.7068,0.441,0.5153989999999999,0.4254,0.3312,0.4824,0.3504,0.6708,1.4178,0.7614,1.0548,1.1238,1.2282,1.4502,1.4178,1.3266,1.347,1.6314,1.3692,1.545,1.2234,1.0398,0.7452,0.7434
0.5922,0.5688,0.5982,0.6809999999999999,0.7386,0.6102,0.603,1.1406,1.1376,0.8478,1.089,1.776,0.7932,0.5958,0.7848,1.3452,1.137,0.8538,1.4214,0.9252,0.6984,0.6678,0.5532,0.5748,0.6216
1.7328,0.39,0.256799,0.2754,0.222,0.243,0.2538,0.3624,0.363,0.7356,2.655,2.553,2.2266,1.6896,3.3906,1.6344,1.1334,1.0032,1.2084,1.02,0.9624,1.122,1.014,0.5748,0.3786
0.156,0.156,0.1518,0.1434,0.129,0.1542,0.1542,0.1542,0.147,0.1332,0.144,0.1554,0.1548,0.156,0.3708,0.4716,3.9852,3.7272,2.8452,2.9694,0.3588,0.3558,0.1542,0.1806,0.1806
0.6599,0.6509999999999999,0.6767,0.6772,0.6783,0.7086,0.6698,1.0854,1.1676,1.801,2.0844,1.2291,0.9419,1.6614,1.6667,1.5119999999999998,4.8402,1.2469,1.8536,2.8932,1.4457,1.3086,0.8113,1.0381,0.6917
0.7087,1.2624,0.4678,0.5062,0.9794,0.4492,0.4668,1.063,0.5039,1.0977,1.2413,1.1412,1.08273,1.02427,0.9658,0.7949,1.4485,0.9527,0.8951,1.1542,1.5652,0.8383,1.0201,1.3366,0.6989
0.3924,0.7623,0.32,0.3017,0.3463,0.2987,0.2856,0.2889,0.4336,2.6997,4.9745,4.0575,0.3501,1.3659,4.5523,3.3032,2.6998,0.9661,1.0051,1.3058,1.8982,1.2676,0.8077,0.5875,0.4422
1.3548,0.7488,0.3966,0.4404,0.5556,0.3389999999999999,0.2466,0.256799,0.531,0.4992,0.6264,0.4908,0.42,0.5256,1.1304,1.4928,1.6308,1.4622,2.1282,2.5686,2.090399,1.1718,1.1286,1.0032,0.6864
0.9491,0.8101,0.7336,0.3662,0.362,0.3625,0.4703,0.3747,0.855,1.2486,0.8839,0.5327,1.018799,1.5191,0.4257,0.4214,1.1497,2.5051,1.7367,1.2488,1.0215,1.1345,0.9654,0.7704,0.6144
0.4936,0.4703,0.4831,0.4055,0.3608,0.4065,0.5743,0.5485,0.6634,0.6317,0.636,0.6967,1.031099,1.6119,0.9007,0.9988,1.6661,1.0889,0.9032,1.4707,1.1468,0.7458,0.7518,0.727,0.6659999999999999
0.4362,0.48,0.522,0.5436,0.4986,0.4908,0.3444,0.4902,0.5033989999999999,0.7992,0.7686,2.7774,1.557,0.9444,0.5766,2.9502,3.1260000000000003,1.9644,2.4924,1.2276,0.7776,0.7164,0.489,0.3648,0.2586
0.4164,0.4578,0.3906,0.3882,0.3342,0.1884,0.2004,0.2526,0.144,0.4272,2.0274,1.2534,3.2214,2.1636,2.3844,0.5952,0.435,0.588,0.5544,1.8678,2.4234,1.683,0.8682,0.4944,0.2622
0.3102,0.2748,0.3102,0.4284,0.51,0.3852,0.4896,0.45,0.5868,0.5916,0.4044,0.4344,0.3438,0.303,0.4734,1.0908,1.7064,4.4898,4.6344,2.8398,1.362,1.2774,1.0662,0.855,0.5838
0.6222,0.6204,0.534,0.5292,0.4566,0.504,0.4566,0.5760000000000001,0.597,0.7542,0.7812,0.8412,1.1916,1.4454,1.4442,1.3572,1.2222,1.1772,1.0872,1.2378,1.1334,0.8304,0.7218,0.7979999999999999,0.7374
0.2113,0.1802,0.2061,0.292,0.1921,0.3133,0.2501,0.2411,0.2667,0.2689,0.9338,3.07,0.8783,0.8265,1.6695,0.5856,0.4716,0.5354,0.6671,2.8835,0.8367,0.868,2.7852,0.6407,0.4589
0.6086,0.8468,1.0826,0.6732,0.4705,0.4591,0.4685,0.4969,0.4556,0.4384,0.4777,0.4816,0.5188,0.5875,3.3907,3.0651,1.3912,1.3842,1.1443,1.4024,1.3883,1.3726,1.4282,0.9471,0.8703
1.1202,0.9906,0.9174,0.6456,0.6792,0.7986,0.6678,0.6654,0.6672,0.6708,1.0284,1.2078,0.9714,1.0092,0.8892,0.9498,4.163999,3.1116,1.203,1.1604,1.0596,1.0212,1.1304,1.039199,1.0368
0.335,0.176,0.183,0.16,0.1669999999999999,0.183,0.145,0.4629999999999999,0.432,0.284,0.357,0.7859999999999999,2.327,2.263,2.516,3.082,0.773,2.859,2.324,0.908,0.84,0.867,0.324,0.203,0.288
0.6234,0.6192,0.5148,0.5376,0.5088,0.4589999999999999,0.555,0.4722,0.3318,0.3072,0.4764,0.4194,0.6078,0.4578,0.4734,0.5418,1.8396,4.341,3.4134,1.0224,1.161,0.7170000000000001,0.6924,0.609,0.5382
1.151,1.1155,1.0618,1.15,1.2158,1.0561,1.004899,0.9781,0.9484,1.0956,1.028999,2.8047,2.466,4.2189,1.3465,1.3675,1.4992,1.1308,1.1492,1.1162,1.0958,1.2697,1.3219,1.2624,1.1309
0.9805,0.7836,0.8076,0.7959,0.7646,0.8259,0.8422,0.7518,0.3977,0.4499,0.6105,0.6632,0.1926,0.3115,0.6271,0.8093,0.8088,3.0512,3.375,0.4001,0.3629,0.5141,1.2508,1.1443,0.9192
0.1296,0.177,0.0846,0.1704,0.114,0.1404,0.8676,1.5462,1.6152,2.8764,1.23,0.423,0.9576,1.3188,1.8138,1.854,1.1436,0.3294,0.3612,1.1652,0.852,0.831,1.3638,1.7178,0.2478
0.7956,0.5562,0.474,0.3966,0.42,0.259799,0.3108,0.2292,0.2844,0.3768,0.8634,1.071,1.4556,2.8722,1.164,1.185,1.0194,0.8412,0.8526,0.999,0.9648,1.137,0.8256,0.7979999999999999,0.5208
0.6198,0.636,0.6474,0.231,0.222,0.2766,0.2034,0.2622,0.2604,0.2058,0.1914,0.2214,0.5118,0.4116,2.2098,1.8912,1.5936,1.6548,0.2556,0.3552,0.3114,1.3296,1.17,0.2238,0.2106
1.0192,0.6989,0.8188,0.7001,0.6921,0.7307,0.7353,0.7268,0.5663,0.5405,0.9608,0.8878,0.9299,1.3583,1.3042,1.0625,1.1545,0.9706,0.7547,0.8925,0.6867,1.0608,1.1867,0.8435,1.039099
0.368,0.428,0.4379999999999999,0.35,0.3939999999999999,1.0490000000000002,1.27,1.239,1.307,1.138,1.662,2.557,2.1590000000000003,1.334,1.3119999999999998,1.355,1.275,0.573,0.301,0.264,0.21,0.306,0.2789999999999999,0.193,0.284
0.5654,0.5113989999999999,0.3948,0.3356,0.3263,0.3471,0.3466,0.3521,0.2921,0.5642,0.4408,1.0316,0.8047,0.6695,0.8763,1.4563,0.8109,5.0535,1.1083,0.4873,0.4795,0.5232,0.6091,0.5483,0.4389
0.1846,0.1487,0.1587,0.1322,0.1186,0.122,0.1358,0.1642,0.11,0.1013,0.0984,0.1154,1.8976,2.3136,0.2065,0.1015,0.9731,3.0734,2.3948,2.2639,1.5483,0.5264,0.2581989999999999,0.1401,0.1063
0.7045,0.8798,0.774,0.64,0.500499,0.527,0.5648,0.6434,1.4669,1.0774,0.9028,0.6406,0.7618,1.3301,2.0213,1.4387,1.2402,1.0702,2.3585,1.4078,1.277,1.1512,1.1925,0.7716,0.9534
0.7885,0.8227,0.4839,0.4115,0.4068,0.3995,0.5756,0.6057,0.5528,0.8707,0.7492,4.1383,2.6192,1.0132,0.6455,0.8054,0.6667,0.6113,0.3964,0.4041,0.3087,0.3115,0.2581989999999999,0.3639,0.4162
0.5052,0.6252,0.4476,0.3228,0.2742,0.285,0.2922,0.7434,0.4068,0.5063989999999999,0.4998,0.603,1.2714,4.2666,1.2222,1.7286,3.4062,0.525,0.5256,0.7662,0.6288,1.0734,0.3156,0.3252,0.3102
0.8856,0.6704,0.5817,1.2179,1.281,1.2271,1.163,1.06,1.1867,1.4513,1.2994,1.4773,1.288,0.8195,1.0649,2.3241,2.9096,2.0971,1.8161,1.8581,1.4568,1.1018,1.5108,1.2741,0.9545
0.6738,0.5076,0.4854,0.4926,0.5028,0.51,0.5256,0.7878,0.8634,1.0644,1.1838,1.1826,1.1976,1.1676,1.2114,1.137,1.1898,1.2654,1.3272,1.1406,1.233,1.2408,0.8874,0.7734,0.5082
0.6414,0.6094,0.6739,0.8795,0.7138,0.7262,0.718,0.7822,0.7482,1.042999,1.1636,0.9083,0.7295,0.9833,1.2395,0.9024,1.037099,1.3823,1.2586,2.1265,2.2656,0.9178,1.0404,0.8624,0.7005
0.3461,0.2059,0.1934,0.1936,0.3228,0.1998,0.174,0.1777,0.1861,0.1821,0.141,1.7745,1.1908,0.5408,0.8176,2.542,2.2079,0.593,0.6057,0.9999,2.1908,1.7097,1.274,1.6835,0.3226
0.7146,0.3798,0.3858,0.3822,0.3606,0.4518,0.3528,0.516599,0.6342,0.7956,0.7392,1.002599,1.0782,1.2312,0.705,1.5714,1.386,0.8094,0.7644,0.8490000000000001,1.167,1.4124,0.9576,0.954,0.6444
0.1392,0.4446,0.3564,0.216,0.2136,0.2112,0.1698,0.03,0.1128,0.3222,0.2364,0.3156,1.8852,0.8274,4.189199,4.1496,3.9072,1.9662,0.9972,0.9546,0.7170000000000001,0.6564,0.7554,0.4404,0.411


==> figs_pdf/hists/sampledict.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49
2.349,0.1496501626282927,2.4366,0.18076756697998983,2.5548,0.26276289741511416,2.402,0.19591009004502502,2.294,0.14640497247096443,2.069,0.07630045308047786,2.033999,0.08076870582310795,3.147,4.97681212320469,2.9832,0.7468501824523133,1.337,0.07507480304224833,0.6115,0.08835630308975409,0.0728,0.08339847884238452,0.1111,0.1197483011759632,0.157,0.1765760521499388,0.2009,0.292717517740011,0.2114,0.21555044241803192,0.2534,0.2293886979775938,0.2631,0.25091326485567333,0.2858,0.0889514686155337,0.3183,0.09165713180643249,0.3118,0.048505631933431825,0.3387,0.018998401855824604,1.897,0.08154285296505888,2.156,0.08043464436741651,1.842,0.11149892641770635
2.3708828282828285,0.15730275822014672,2.4575656565656563,0.1883761539158378,2.586327272727273,0.2955538184971179,2.4230181818181817,0.20960032553195815,2.3160575757575756,0.1541069092160874,2.0932181818181816,0.08175968322829338,2.058723252525253,0.08611712486644443,3.1605787878787877,4.880799550906666,3.000830303030303,0.8347993369451857,1.369189898989899,0.08013063028734538,0.650949494949495,0.09348493186539847,0.13746868686868685,0.09157615415185996,0.17263434343434342,0.13100214174376745,0.20653535353535354,0.19788137221489657,0.253779797979798,0.35824402457993904,0.2420929292929293,0.23487347510906362,0.2941939393939394,0.2612908704900451,0.3018767676767677,0.2811425497712922,0.320779797979798,0.09371423785239713,0.3720424242424243,0.10019143843289774,0.36053535353535354,0.05242343755007024,0.382389898989899,0.020661516340332753,1.9262424242424243,0.08685942118328933,2.183090909090909,0.08575643371554145,1.8714444444444445,0.11766164022382306
2.3927656565656568,0.16518014930415365,2.478531313131313,0.1961459533285532,2.6178545454545454,0.3273774901612027,2.444036363636364,0.22358380193857572,2.3381151515151517,0.16204693907077442,2.117436363636364,0.0875028840795283,2.083447505050505,0.09171746075511703,3.1741575757575755,4.098908885445068,3.0184606060606063,0.9069428189250985,1.401379797979798,0.08542051672280329,0.69039898989899,0.09879283788209042,0.20213737373737373,0.09998384396367585,0.23416868686868686,0.14221028825832627,0.25607070707070706,0.2182942255112678,0.30665959595959597,0.4093369537141995,0.2727858585858586,0.2540728825390747,0.3349878787878788,0.29168992438853103,0.3406535353535354,0.3094520656204065,0.35575959595959594,0.0986322758374061,0.42578484848484854,0.10894677514282242,0.4092707070707071,0.05655915439855795,0.426079797979798,0.022441772392882718,1.9554848484848484,0.09241325370679625,2.2101818181818182,0.0913243123752128,1.9008888888888889,0.12402940346568606
2.414648484848485,0.1732776799994404,2.4994969696969696,0.2040708737223879,2.6493818181818183,0.35781571549153873,2.4650545454545454,0.23781783047402028,2.3601727272727273,0.17022083803011615,2.1416545454545455,0.09353557406300278,2.1081717575757577,0.0975732522446989,3.1877363636363634,3.480675720294197,3.036090909090909,0.9644853747914731,1.433569696969697,0.09094636353700428,0.729848484848485,0.10427718568348092,0.2668060606060606,0.10857212387526498,0.29570303030303025,0.1532771249487865,0.3056060606060606,0.23756283661090358,0.35953939393939394,0.44708410699584683,0.3034787878787879,0.2730022784475609,0.3757818181818182,0.3201250341927957,0.379430303030303,0.3355233197807986,0.39073939393939394,0.10370360441407156,0.47952727272727275,0.11787651767910748,0.45800606060606064,0.060915398465865925,0.46976969696969695,0.02434456739406711,1.9847272727272727,0.09820603623731917,2.2372727272727273,0.09714098202046005,1.9303333333333335,0.1305991507139852
2.4365313131313133,0.1815898326096136,2.520462626262626,0.21214420321677438,2.680909090909091,0.38653294498680146,2.4860727272727274,0.25225793792861856,2.382230303030303,0.17862346825529762,2.165872727272727,0.09986257091529487,2.1328960101010104,0.10368739209415366,3.2013151515151512,3.006603742511342,3.053721212121212,1.008945183334887,1.465759595959596,0.09670929620130976,0.7692979797979799,0.10993433846836158,0.3314747474747475,0.11728936900381357,0.3572373737373737,0.16411326813351043,0.35514141414141415,0.25549744209201203,0.4124191919191919,0.47332521849220643,0.3341717171717172,0.2915264518328437,0.4165757575757576,0.3462663262258483,0.41820707070707075,0.3591529560198721,0.42571919191919194,0.108925677000127,0.5332696969696971,0.12693235074927442,0.5067414141414142,0.0654938790970557,0.513459595959596,0.026375276435740492,2.013969696969697,0.10423869943119797,2.2643636363636364,0.10320843555238757,1.9597777777777778,0.13736699195896324
2.4584141414141416,0.1901102106213654,2.541428282828283,0.22035860712565483,2.712436363636364,0.41327173010327806,2.507090909090909,0.26685821762424566,2.404287878787879,0.18724875590972087,2.190090909090909,0.10648791997440137,2.1576202626262626,0.11006207311698538,3.214893939393939,2.635768051306674,3.071351515151515,1.0419186689239557,1.497949494949495,0.10270960930541241,0.8087474747474748,0.11575983206235656,0.39614343434343435,0.12608251905230083,0.41877171717171713,0.17463663526904535,0.4046767676767677,0.27196399040590874,0.4652989898989899,0.49002461865823266,0.36486464646464645,0.3095225345401079,0.457369696969697,0.3698982345989749,0.4569838383838384,0.38023283711360517,0.4606989898989899,0.11429536054100124,0.5870121212121213,0.13606491673952917,0.5554767676767677,0.07029532492079747,0.557149494949495,0.028539222280258084,2.0432121212121213,0.11051136803155139,2.2914545454545454,0.10952790331833827,1.9892222222222222,0.14432818745571596
2.48029696969697,0.198831525257189,2.5623939393939392,0.22870612797040907,2.7439636363636364,0.43784600424945863,2.528109090909091,0.28157168394498994,2.4263454545454546,0.1960896727071548,2.214309090909091,0.11341482245216236,2.1823445151515153,0.11669873484526301,3.228472727272727,2.3388972344426486,3.0889818181818183,1.0649526847020263,1.530139393939394,0.10894671319122239,0.8481969696969698,0.12174835251937953,0.4608121212121211,0.1348978317524938,0.4803060606060605,0.18477321226516233,0.4542121212121212,0.28687705045728684,0.5181787878787879,0.4990041939627344,0.3955575757575758,0.326880745685142,0.49816363636363636,0.3909016088313461,0.49576060606060607,0.39873134286513223,0.4956787878787879,0.11980891955634741,0.6407545454545455,0.1452244463806938,0.6042121212121212,0.07531941293991848,0.6008393939393939,0.03084164315260172,2.0724545454545455,0.11702331174969634,2.318545454545455,0.11609980050116885,2.018666666666667,0.1514771259592207
2.502179797979798,0.20774558580859034,2.5833595959595956,0.23717818801726942,2.7754909090909092,0.46013318742458775,2.5491272727272727,0.2963506262039968,2.44840303030303,0.20513822144738458,2.2385272727272727,0.12064556421876521,2.207068767676768,0.1235980112077835,3.242051515151515,2.096318620786631,3.1066121212121214,1.0794801168657175,1.562329292929293,0.11541908290250487,0.8876464646464648,0.12789371770802463,0.525480808080808,0.14368160960398307,0.5418404040404039,0.19445754593588338,0.5037474747474747,0.30019257246674197,0.5710585858585858,0.5018483809564999,0.4262505050505051,0.3435047661421869,0.5389575757575757,0.4092362215305986,0.5345373737373738,0.41467664538462584,0.5306585858585858,0.12546200247756184,0.6944969696969697,0.15436136069283654,0.6529474747474748,0.08056470168795606,0.644529292929293,0.03328765843893633,2.10169696969697,0.12377289835279622,2.345636363636364,0.12292367612148959,2.048111111111111,0.1588073066586445
2.5240626262626265,0.2168432939595857,2.6043252525252525,0.24576559441976184,2.807018181818182,0.4800658421737258,2.5701454545454547,0.3111469578838772,2.4704606060606062,0.21438542579862674,2.2627454545454544,0.12818144566314948,2.23179302020202,0.13075967963999313,3.2556303030303027,1.8946307444280697,3.1242424242424245,1.0867923308791052,1.594519191919192,0.12212420997822857,0.9270959595959597,0.134188863222198,0.5901494949494949,0.15238088697597432,0.6033747474747474,0.20363299248191732,0.5532828282828283,0.3119009184206526,0.6239383838383838,0.49988822022719204,0.4569434343434344,0.3593117971159569,0.5797515151515151,0.42492462356735217,0.5733141414141414,0.4281422545648848,0.5656383838383838,0.13124963046744642,0.748239393939394,0.16342683529251054,0.7016828282828282,0.08602856936071723,0.6882191919191919,0.035882232390188076,2.1309393939393937,0.13075754942328083,2.372727272727273,0.1299981641088066,2.0775555555555556,0.16631132510688984
2.5459454545454547,0.22611464229112338,2.625290909090909,0.2544585470342973,2.838545454545455,0.49762338990724125,2.5911636363636363,0.32591255760874366,2.492518181818182,0.22382132456683632,2.286963636363636,0.13602271322005957,2.256517272727273,0.13818261205683638,3.2692090909090905,1.7244635370337293,3.141872727272727,1.0880325102635964,1.6267090909090909,0.12905855762411314,0.9665454545454546,0.14062583293613165,0.6548181818181817,0.16094406689332214,0.6649090909090908,0.21225175479764335,0.6028181818181818,0.3220204131527714,0.6768181818181818,0.49421923709684995,0.48763636363636365,0.37423235538854505,0.6205454545454545,0.43803781912113754,0.6120909090909091,0.43923484556212133,0.6006181818181818,0.13716618890434867,0.8019818181818182,0.17237331991243887,0.7504181818181819,0.0917071578283932,0.7319090909090908,0.03863013595556048,2.160181818181818,0.13797369925973643,2.399818181818182,0.13732093690742778,2.107,0.1739808634249214
2.567828282828283,0.2355487171360853,2.6462565656565653,0.26324664896469613,2.8700727272727273,0.5128242253829707,2.6121818181818184,0.340599598556296,2.5145757575757575,0.23343497067031926,2.3111818181818182,0.1441684931771361,2.2812415252525255,0.14586472813014031,3.282787878787879,1.5790897631977188,3.1595030303030303,1.084200376363773,1.6588989898989899,0.13621751979830518,1.0059949494949496,0.14719577450027355,0.7194868686868686,0.16932149910177033,0.7264434343434342,0.22027474162759653,0.6523535353535354,0.33059154899794246,0.7296979797979798,0.48573150231648304,0.518329292929293,0.38820985484578185,0.6613393939393939,0.44868292484059596,0.6508676767676769,0.44808422316051577,0.6355979797979798,0.1432054217024055,0.8557242424242425,0.18115500770449205,0.7991535353535353,0.09759532341828916,0.7755989898989899,0.04153590689780423,2.1894242424242423,0.14541675738922527,2.426909090909091,0.14488866208878673,2.1364444444444444,0.1818066850403352
2.5897111111111113,0.2451337059311255,2.667222222222222,0.2721189198775791,2.9016,0.5257184373005584,2.6332,0.3551608633892908,2.5366333333333335,0.24321443501361129,2.3354,0.15261672839358595,2.305965777777778,0.15380295131911334,3.2963666666666667,1.4535612838250818,3.1771333333333334,1.076162662914038,1.6910888888888889,0.14359538474286745,1.0454444444444446,0.1538889400468023,0.7841555555555555,0.17746599322520792,0.7879777777777776,0.22767128057801583,0.7018888888888889,0.33767189592281716,0.7825777777777777,0.4751418386869448,0.5490222222222223,0.40120001988644644,0.7021333333333333,0.4569927875742925,0.6896444444444445,0.4548352004820926,0.6705777777777777,0.14936042862719076,0.9094666666666668,0.18972825052992165,0.8478888888888889,0.1036865953303547,0.8192888888888888,0.04460380836959944,2.2186666666666666,0.15308107515665537,2.454,0.15269696244388617,2.165888888888889,0.18977863419692542
2.6115939393939396,0.25485690918648796,2.6881878787878786,0.2810638121165732,2.933127272727273,0.5363812474439683,2.654218181818182,0.3695500421688331,2.558690909090909,0.2531468154277757,2.3596181818181816,0.1613641185749044,2.3306900303030305,0.1619931681061384,3.3099454545454545,1.344159584678874,3.1947636363636365,1.0646660616079657,1.7232787878787879,0.15118530348352738,1.0848939393939396,0.16069469234237127,0.8488242424242423,0.1853332629300211,0.849512121212121,0.23441871507709433,0.7514242424242424,0.3433317156409884,0.8354575757575757,0.46302383074058784,0.5797151515151515,0.4131701717307198,0.7429272727272727,0.4631174264458363,0.7284212121212121,0.45964114119859967,0.7055575757575758,0.15562366575146397,0.9632090909090909,0.19805191795329338,0.8966242424242425,0.10997314250706859,0.8629787878787878,0.047837786158122994,2.247909090909091,0.1609599168476359,2.4810909090909092,0.16074038002692717,2.195333333333333,0.19788564044574478
2.633476767676768,0.2647047571679022,2.7091535353535354,0.2900692296281307,2.964654545454546,0.5449072127277164,2.6752363636363636,0.38372201109949583,2.5807484848484847,0.2632182508150876,2.3838363636363633,0.17040606475529807,2.355414282828283,0.17043019088904107,3.3235242424242424,1.2480369023972055,3.2123939393939396,1.0503507651471715,1.7554686868686868,0.1589792638044051,1.1243434343434346,0.16760151659006647,0.9134929292929291,0.19288229895239348,0.9110464646464644,0.24050191287344336,0.800959595959596,0.34765024487985013,0.8883373737373736,0.44983404720645354,0.6104080808080808,0.4240984238016559,0.783721212121212,0.46721711017428125,0.7671979797979799,0.4626589150534183,0.7405373737373737,0.16198694917985346,1.0169515151515152,0.20608769902518276,0.945359595959596,0.11644574972597777,0.9066686868686868,0.051241424832693186,2.277151515151515,0.1690454357876392,2.5081818181818183,0.16901234461443063,2.2247777777777777,0.20611572829922722
2.655359595959596,0.2746628313560135,2.730119191919192,0.2991225496964408,2.9961818181818183,0.5514051877085063,2.6962545454545457,0.3976330903414553,2.602806060606061,0.2734139406045996,2.4080545454545454,0.17973661864091833,2.3801385353535354,0.17910772497694646,3.3371030303030302,1.1629757126381297,3.2300242424242427,1.0337635805140395,1.7876585858585858,0.16696807018351126,1.1637929292929294,0.17459703804417978,0.978161616161616,0.20007567059091944,0.9725808080808078,0.24591271080991908,0.8504949494949495,0.35071259381618525,0.9412171717171717,0.4359341767647128,0.6411010101010102,0.4339728175010328,0.8245151515151514,0.46945686012387816,0.8059747474747475,0.46404503306787437,0.7755171717171717,0.16844146215339426,1.0706939393939394,0.21380034714861762,0.9940949494949496,0.12309380361729944,0.9503585858585858,0.054817903057508596,2.3063939393939394,0.17732865584129417,2.5352727272727273,0.1775051470320598,2.2542222222222223,0.2144560321982615
2.6772424242424244,0.2847158907187472,2.7510848484848482,0.30821064746899773,3.027709090909091,0.5559940144387984,2.7172727272727273,0.41124127950155925,2.6248636363636364,0.2837181695919515,2.432272727272727,0.18934843746169874,2.404862787878788,0.18801834012744703,3.350681818181818,1.0872236412699456,3.2476545454545453,1.0153700894531366,1.8198484848484848,0.17514133014713335,1.2032424242424242,0.18166804555890304,1.042830303030303,0.20687975679823703,1.0341151515151514,0.2506493176016089,0.9000303030303031,0.3526071963214605,0.9940969696969696,0.42160934346056067,0.6717939393939395,0.44279042501468185,0.8653090909090908,0.47000217024743723,0.8447515151515153,0.4639527530689045,0.8104969696969697,0.17497776562530504,1.1244363636363637,0.22115786936803103,1.042830303030303,0.12990528923098935,0.9940484848484848,0.05856994835826795,2.3356363636363637,0.1857994587119618,2.5623636363636364,0.18620991778510634,2.2836666666666665,0.22289281690757176
2.6991252525252527,0.29484790280075857,2.772050505050505,0.3173199232379286,3.059236363636364,0.5587988877621444,2.7382909090909093,0.4245064697783881,2.646921212121212,0.29411433820162824,2.456490909090909,0.19923274496811294,2.4295870404040407,0.19715344704968185,3.364260606060606,1.0193776544822994,3.2652848484848485,0.9955656296799277,1.8520383838383838,0.1834874474682611,1.2426919191919192,0.1888005211476135,1.1074989898989898,0.21326490931104503,1.0956494949494948,0.25471569332901167,0.9495656565656566,0.3534237458083666,1.0469767676767676,0.40708307924301623,0.7024868686868687,0.45055644138165435,0.9061030303030302,0.4690157478710185,0.8835282828282829,0.46252997311903127,0.8454767676767676,0.18158581237874868,1.178178787878788,0.22813166229580437,1.0915656565656566,0.1368667976880915,1.0377383838383838,0.062499791656837424,2.364878787878788,0.1944465774130579,2.5894545454545455,0.1951166114070298,2.313111111111111,0.2314115034182901
2.721008080808081,0.30504207960183366,2.7930161616161615,0.32643633242590664,3.0907636363636364,0.5599483339694985,2.759309090909091,0.43739063208153733,2.668978787878788,0.3045849981733885,2.480709090909091,0.209379299190209,2.454311292929293,0.20650327928002324,3.377839393939394,0.9583012057335619,3.2829151515151516,0.9746850407810802,1.8842282828282828,0.19199362259471067,1.2821414141414142,0.19597967558137294,1.1721676767676765,0.21920555133617312,1.1571838383838382,0.25812092143775306,0.9991010101010102,0.3532515518066158,1.0998565656565658,0.3925294738777518,0.733179797979798,0.4572832840211738,0.9468969696969696,0.46665509825444434,0.9223050505050505,0.4599177571293296,0.8804565656565657,0.18825496473471565,1.2319212121212122,0.23469659760406958,1.14030101010101,0.14396354535073488,1.0814282828282828,0.06660912191212918,2.394121212121212,0.2032575962489239,2.6165454545454545,0.20421399691388584,2.3425555555555553,0.2399967003975406
2.7428909090909093,0.3152809181830939,2.813981818181818,0.33554541820849315,3.1222909090909092,0.5595717365975535,2.780327272727273,0.4498579807691259,2.6910363636363637,0.3151118936370706,2.5049272727272727,0.21977636755066715,2.4790355454545456,0.21605688081457813,3.3914181818181817,0.9030639001300331,3.3005454545454547,0.9530112129196326,1.9164181818181818,0.20064586064778295,1.3215909090909093,0.20318999000585541,1.2368363636363635,0.22468021616680825,1.2187181818181816,0.26087858628949173,1.0486363636363636,0.35217825626445964,1.1527363636363637,0.3780829905363271,0.7638727272727274,0.46298971427165253,0.987690909090909,0.46307079729767886,0.9610818181818183,0.4562493618013358,0.9154363636363636,0.19497401587488536,1.2856636363636365,0.24083106056596545,1.1890363636363637,0.1511794048350109,1.125118181818182,0.07089904122764806,2.423363636363636,0.21221895760453202,2.6436363636363636,0.21348965472138748,2.372,0.24863224118462626
2.7647737373737375,0.32554624590654874,2.8349474747474748,0.3446323466883464,3.153818181818182,0.5577973431243824,2.8013454545454546,0.4618751129471006,2.7130939393939393,0.32567600750120645,2.5291454545454544,0.2304107098906445,2.5037597979797983,0.2258020998560465,3.4049969696969695,0.8528968465878987,3.318175757575758,0.9307825247781015,1.9486080808080808,0.20942898728155077,1.3610404040404043,0.21041526350410683,1.3015050505050503,0.22967153074875027,1.280252525252525,0.26300616678350536,1.0981717171717171,0.35028885382849023,1.2056161616161616,0.36384637500312594,0.7945656565656567,0.4676999922717822,1.0284848484848483,0.45840531835175885,0.9998585858585859,0.45164965631846665,0.9504161616161615,0.20173121477977393,1.3394060606060607,0.24651694554163064,1.237771717171717,0.15849694807217105,1.1688080808080807,0.07537002080583492,2.4526060606060605,0.22131597580057863,2.670727272727273,0.22292998034502837,2.4014444444444445,0.25730122629107033
2.786656565656566,0.3358192701796849,2.855913131313131,0.35368194451981844,3.185345454545455,0.5547506889721101,2.8223636363636366,0.473411123547398,2.735151515151515,0.3362576130420126,2.5533636363636365,0.2412675699272046,2.5284840505050505,0.23572558900046714,3.4185757575757574,0.8071591353962567,3.3358060606060604,0.9081992783335041,1.9807979797979798,0.21832667263738717,1.4004898989898993,0.21763866648035565,1.3661737373737373,0.23416614966708096,1.3417868686868684,0.26452445429239013,1.1477070707070707,0.34766496622541554,1.2584959595959597,0.34989701988196703,0.8252585858585859,0.47144307370076344,1.0692787878787877,0.4527922995114085,1.0386353535353536,0.44623484564025045,0.9853959595959596,0.20851429475690084,1.393148484848485,0.2517396125825513,1.2865070707070707,0.16589750149758206,1.2124979797979798,0.0800218581468589,2.4818484848484847,0.23053285822293265,2.6978181818181817,0.2325201951632662,2.430888888888889,0.2659860713189229
2.808539393939394,0.3460806325434796,2.8768787878787876,0.3626787388663566,3.2168727272727278,0.5505533795178442,2.8433818181818182,0.48443769664801445,2.757209090909091,0.34683633053984153,2.577581818181818,0.2523306756135741,2.553208303030303,0.24581281215427472,3.4321545454545452,0.7653123343550369,3.3534363636363635,0.885429243493315,2.0129878787878788,0.22732146356735886,1.4399393939393943,0.22484279968611787,1.430842424242424,0.23815464529723906,1.4033212121212117,0.2654570011398792,1.1972424242424242,0.3443843268499538,1.3113757575757576,0.3362920824120812,0.8559515151515152,0.47425185447601703,1.110072727272727,0.44635615632564835,1.0774121212121213,0.4401124248848661,1.0203757575757575,0.21531050550790665,1.4468909090909092,0.2564878094874399,1.3352424242424243,0.17336121331526178,1.2561878787878786,0.0848536359036713,2.511090909090909,0.23985273388426465,2.724909090909091,0.24224436447816014,2.4603333333333333,0.2746685601677927
2.8304222222222224,0.35631046690888696,2.8978444444444444,0.37160699955684673,3.2484,0.5453221759980146,2.8644000000000003,0.49492917371593337,2.7792666666666666,0.35739118877096443,2.6018,0.2635822488200629,2.577932555555556,0.25604805843139755,3.445733333333333,0.7269008502853656,3.3710666666666667,0.8626124223055571,2.045177777777778,0.2363948242355711,1.479388888888889,0.23200975865678036,1.495511111111111,0.24163135998136415,1.4648555555555551,0.2658296040934354,1.2467777777777778,0.34052043743573024,1.3642555555555556,0.3230725993869492,0.8866444444444446,0.4761624674564797,1.1508666666666665,0.43921196127607726,1.116188888888889,0.4333813063160086,1.0553555555555556,0.22210664865679627,1.5006333333333335,0.26075356369823216,1.3839777777777778,0.18086713265015822,1.2998777777777777,0.08986368281605034,2.5403333333333333,0.24925768952074,2.7520000000000002,0.2520854230590024,2.489777777777778,0.2833299033569457
2.8523050505050507,0.36648846171449284,2.918810101010101,0.38045078329151133,3.279927272727273,0.5391683367484267,2.885418181818182,0.50486259964343,2.801324242424242,0.36790069112396223,2.6260181818181816,0.27500302469212834,2.602656808080808,0.2664144632366702,3.459312121212121,0.6915366393289752,3.3886969696969698,0.8398651346113732,2.0773676767676768,0.2455271851373253,1.5188383838383839,0.23912120327330194,1.5601797979797978,0.24459422607191844,1.5263898989898987,0.2656698258398415,1.2963131313131313,0.3361423640651668,1.4171353535353535,0.31026679611473107,0.9173373737373739,0.47721363348697315,1.1916606060606059,0.4314655255999839,1.1549656565656568,0.42613207215174587,1.0903353535353535,0.2288891166349205,1.5543757575757577,0.26453204839076505,1.4327131313131314,0.18839330026248732,1.3435676767676767,0.09504953715378439,2.569575757575757,0.25872881326831276,2.7790909090909093,0.2620252083010808,2.519222222222222,0.2919508012449598
2.874187878787879,0.37659392574649486,2.9397757575757577,0.38919397973313963,3.311454545454546,0.5321971708013257,2.906436363636364,0.514217747609896,2.823381818181818,0.3783428860718302,2.6502363636363633,0.2865722809755049,2.627381060606061,0.27689403669340906,3.472890909090909,0.6588871818757754,3.406327272727273,0.8172835171544975,2.1095575757575755,0.2546980005044243,1.5582878787878789,0.24615843211198368,1.6248484848484845,0.24704455955108492,1.5879242424242421,0.26500655614339386,1.3458484848484848,0.3313146446632632,1.4700151515151516,0.2978927479233778,0.9480303030303031,0.4774460677106735,1.2324545454545455,0.4232136311798943,1.1937424242424242,0.4184473160819217,1.1253151515151516,0.2356439347916178,1.6081181818181818,0.26782142700564787,1.481448484848485,0.19591685036035958,1.3872575757575756,0.10040791310207606,2.5988181818181815,0.2682462459026143,2.8061818181818183,0.2720445010754387,2.5486666666666666,0.30051151188568553
2.8960707070707072,0.3866058573318986,2.960741414141414,0.39782035930481957,3.3429818181818183,0.5245077662331636,2.9274545454545455,0.5229771239356625,2.845439393939394,0.38869544169441844,2.6744545454545454,0.2982678775254308,2.6521053131313135,0.28746769952249585,3.4864696969696967,0.6286659364178542,3.423957575757576,0.7949465177681647,2.1417474747474747,0.26388581399001076,1.597737373737374,0.25310246119434177,1.6895171717171715,0.24898683270675318,1.6494585858585855,0.26386961333470244,1.3953838383838384,0.32609728448175496,1.5228949494949495,0.2859605214228369,0.9787232323232324,0.47690194093832566,1.2732484848484849,0.41454437046106996,1.232519191919192,0.41040204430723914,1.1602949494949495,0.24235680657277273,1.661860606060606,0.2706226802944948,1.5301838383838384,0.20341412291038194,1.4309474747474746,0.10593467052150157,2.6280606060606058,0.277789239563104,2.8332727272727274,0.28212307428579664,2.5781111111111112,0.308991923217129
2.9179535353535355,0.39650301658720755,2.9817070707070705,0.40631362250223424,3.374509090909091,0.516192860683028,2.948472727272727,0.5311259542024797,2.8674969696969694,0.3989357239103937,2.698672727272727,0.31006630613899644,2.6768295656565657,0.2981153264258535,3.5000484848484845,0.600624695694034,3.441587878787879,0.7729184561496449,2.173937373737374,0.2730683324505103,1.637186868686869,0.2599341067010544,1.7541858585858583,0.2504284310434708,1.710992929292929,0.2622893859226201,1.444919191919192,0.32054581991551045,1.5757747474747474,0.2744738974840038,1.0094161616161617,0.47562439496110265,1.3140424242424242,0.40553756090526655,1.2712959595959599,0.4020641133666285,1.1952747474747474,0.2490131615838424,1.7156030303030303,0.27293941973788693,1.578919191919192,0.210860785713102,1.4746373737373737,0.11162478850911262,2.65730303030303,0.2873362238177542,2.8603636363636364,0.2922397490871572,2.6075555555555554,0.3173716292384557
2.939836363636364,0.406264000377937,3.002672727272727,0.4146574505157581,3.406036363636364,0.5073388260651209,2.969490909090909,0.5386521519985993,2.8895545454545455,0.4090408780447023,2.722890909090909,0.3219427507670775,2.7015538181818184,0.30881579697009703,3.5136272727272724,0.574547416954949,3.4592181818181817,0.7512512133355059,2.2061272727272727,0.28222250756449013,1.676636363636364,0.26663407116821997,1.8188545454545453,0.25137939924755887,1.7725272727272723,0.2602965134408556,1.4944545454545455,0.3147114343267696,1.6286545454545456,0.263431757622822,1.0401090909090909,0.4736571099971225,1.3548363636363636,0.39626520756085915,1.3100727272727273,0.39349468724059855,1.2302545454545455,0.2555982063285702,1.7693454545454546,0.2747776909359503,1.6276545454545455,0.21823196538281625,1.5183272727272727,0.11747234317705127,2.6865454545454543,0.2968648788590042,2.8874545454545455,0.302372458656643,2.637,0.32563000979139345
2.961719191919192,0.4158673196195745,3.023638383838384,0.4228355569464174,3.4375636363636364,0.49802574364636354,2.9905090909090912,0.5455462717064025,2.911612121212121,0.4189879133263646,2.747109090909091,0.33387115807557444,2.726278070707071,0.3195470539079465,3.5272060606060602,0.5502452049573021,3.476848484848485,0.7299861035001772,2.2383171717171715,0.2913246249513827,1.716085858585859,0.27318303264214405,1.883523232323232,0.25185218062600867,1.8340616161616157,0.2579216051128749,1.543989898989899,0.308641112422828,1.6815343434343435,0.2528291992560458,1.0708020202020203,0.471043921940016,1.395630303030303,0.38679199313574264,1.3488494949494951,0.38474870041714704,1.2652343434343434,0.26209697739028215,1.8230878787878788,0.27614577029087234,1.676389898989899,0.22550238625148772,1.5620171717171716,0.12347049004981783,2.7157878787878786,0.30635221555567826,2.9145454545454546,0.3124983193422251,2.666444444444444,0.33374631352513506
2.9836020202020204,0.4252914785281292,3.04460404040404,0.43083174038918987,3.4690909090909092,0.4883275493486656,3.011527272727273,0.551801446788918,2.9336696969696967,0.4287537898827647,2.7713272727272726,0.3458243182364624,2.7510023232323233,0.3302861688137849,3.540784848484848,0.5275522040044688,3.494478787878788,0.7091554741709829,2.2705070707070707,0.3003504003757882,1.755535353535354,0.279561736230373,1.948191919191919,0.2518613540133618,1.8955959595959593,0.2551949945231374,1.5935252525252526,0.302377822183358,1.7344141414141414,0.2426584323343652,1.1014949494949495,0.4678284867045441,1.4364242424242424,0.3771757796928914,1.3876262626262625,0.37587531696369986,1.3002141414141415,0.26849439679996656,1.876830303030303,0.27705395800240756,1.7251252525252525,0.2326465161060922,1.6057070707070706,0.12961145146146932,2.745030303030303,0.31577466202053023,2.9416363636363636,0.32259370894903777,2.695888888888889,0.34169974358978517
3.0054848484848486,0.43451505540852253,3.065569696969697,0.43862993764834934,3.500618181818182,0.4783122323803013,3.0325454545454544,0.5574133150501772,2.9557272727272723,0.4383155077709663,2.7955454545454543,0.3577739557367369,2.775726575757576,0.34100941484881014,3.554363636363636,0.5063222125283371,3.512109090909091,0.6887840743606782,2.30269696969697,0.309275082548205,1.7949848484848485,0.28575108745286254,2.012860606060606,0.2514233717022209,1.9571303030303027,0.2521465282001784,1.643060606060606,0.29596071541107916,1.7872939393939393,0.23290949950878423,1.132187878787879,0.46405398871474113,1.4772181818181818,0.36746810992118284,1.4264030303030304,0.36691837831605706,1.3351939393939394,0.274775329313467,1.9305727272727273,0.27751437009060936,1.7738606060606061,0.23963871756929891,1.6493969696969697,0.13588650930842505,2.7742727272727272,0.3251081562881635,2.9687272727272727,0.3326343518573585,2.7253333333333334,0.3494695455721356
3.027367676767677,0.4435167845519683,3.0865353535353535,0.4462142773415697,3.532145454545455,0.4680420731296185,3.0535636363636365,0.5623799323451005,2.9777848484848484,0.4476501975637556,2.8197636363636365,0.36969082990073465,2.800450828282828,0.35169234640847646,3.5679424242424242,0.4864258762124221,3.529739393939394,0.6688902243987676,2.3348868686868687,0.3180735619604677,1.8344343434343435,0.29173224676815096,2.0775292929292926,0.2505563015122182,2.018664646464646,0.24880538582971384,1.6925959595959597,0.2894253397293612,1.8401737373737375,0.22357085371958585,1.1628808080808082,0.45976289043277674,1.5180121212121211,0.35771469901661906,1.4651797979797982,0.3579168346013564,1.3701737373737375,0.2809246413006007,1.9843151515151516,0.27754073185163236,1.8225959595959595,0.24645340384677447,1.6930868686868685,0.14228600348432716,2.8035151515151515,0.33432824463631444,2.9958181818181817,0.3425954106014293,2.754777777777778,0.35703509715978893
3.049250505050505,0.4522756387993799,3.10750101010101,0.4535691336434724,3.5636727272727278,0.45757390870086023,3.0745818181818185,0.5667016761993506,2.999842424242424,0.45673521198903244,2.843981818181818,0.381544844727356,2.825175080808081,0.3623098853437483,3.581521212121212,0.4677483475587401,3.547369696969697,0.6494868163116341,2.3670767676767674,0.3267204851245359,1.8738838383838385,0.29748672462541065,2.1421979797979795,0.24927957567826123,2.0801989898989897,0.24519992970768506,1.7421313131313132,0.28280385631545424,1.8930535353535354,0.2146298204897615,1.1935737373737374,0.45499671976266326,1.5588060606060605,0.3479559106710975,1.5039565656565657,0.3489051559629375,1.4051535353535354,0.28692726093099824,2.038057575757576,0.2771481748482966,1.8713313131313132,0.25306519749182577,1.7367767676767676,0.14879933628753728,2.832757575757576,0.3434101850227572,3.022909090909091,0.3524515834741682,2.784222222222222,0.36437599899595247
3.0711333333333335,0.46077091231670675,3.1284666666666663,0.4606791799142531,3.5952,0.4469594165729766,3.0956,0.570381140770299,3.0218999999999996,0.46554821810523633,2.8682,0.39330516755118483,2.8498993333333336,0.37283641338612766,3.5951,0.45018732396174077,3.565,0.6305821693694525,2.3992666666666667,0.3351903735186486,1.9133333333333336,0.3029964763755783,2.2068666666666665,0.24761374881909548,2.141733333333333,0.24135758099959476,1.7916666666666667,0.2761252588777323,1.9459333333333333,0.20607296691760352,1.2242666666666668,0.44979589216556215,1.5996,0.33822721261779,1.5427333333333335,0.3399137216385783,1.4401333333333333,0.29276823932558865,2.0918,0.2763530392419662,1.9200666666666668,0.25944909078088857,1.7804666666666666,0.1554149830530706,2.862,0.3523290550539363,3.05,0.36217720766168154,2.8136666666666663,0.3714721661671437
3.0930161616161618,0.46898230312047584,3.149432323232323,0.46752944195591495,3.626727272727273,0.43624540865514966,3.1166181818181817,0.573423024538736,3.0439575757575756,0.47406728948377697,2.8924181818181816,0.4049403559451024,2.874623585858586,0.3832458703466644,3.608678787878788,0.4336513948056076,3.582630303030303,0.612180761797588,2.431456565656566,0.34345774648444743,1.9527828282828286,0.3082439963621245,2.271535353535353,0.24558026684750583,2.2032676767676764,0.23730472038093217,1.8412020202020203,0.269415590395047,1.9988131313131314,0.1978863951267385,1.254959595959596,0.4441995643785399,1.6403939393939393,0.3285596087170732,1.581510101010101,0.3309691855320273,1.4751131313131314,0.2984328123294321,2.145542424242424,0.27517268298994335,1.9688020202020202,0.26558060625259194,1.8241565656565655,0.1621205092162551,2.891242424242424,0.3610598638482078,3.0770909090909093,0.37174636735235,2.843111111111111,0.3783039197508615
3.11489898989899,0.4768899948871979,3.1703979797979795,0.4741053506369244,3.658254545454546,0.4254741295333845,3.137636363636364,0.5758340120691021,3.0660151515151512,0.48227099786132416,2.9166363636363632,0.416418492194008,2.8993478383838385,0.39351185760152424,3.6222575757575757,0.4180586423071633,3.600260606060606,0.5942838565601684,2.4636464646464646,0.3514972472650171,1.9922323232323236,0.3132124105065331,2.33620404040404,0.24320124830827236,2.2648020202020196,0.23306661068291637,1.8907373737373738,0.2626981549674411,2.0516929292929293,0.1900559745321929,1.2856525252525255,0.4382455167240465,1.6811878787878787,0.31898004576268046,1.6202868686868688,0.3220948177701172,1.5100929292929293,0.3039064625502994,2.1992848484848486,0.273625299165925,2.017537373737374,0.2714359559394163,1.8678464646464645,0.1689025939673358,2.9204848484848482,0.36957766710855494,3.1041818181818184,0.38113300621010715,2.8725555555555555,0.3848520778392482
3.1367818181818183,0.48447473757948906,3.1913636363636364,0.48039279362594767,3.6897818181818183,0.41468355398481505,3.158654545454546,0.5776226511154853,3.088072727272727,0.4901385037208846,2.9408545454545454,0.4277073245843879,2.9240720909090907,0.4036077463217273,3.6358363636363635,0.4033354518451527,3.6178909090909093,0.576890036490142,2.4958363636363634,0.35928377132587147,2.0316818181818186,0.31788556670370804,2.400872727272727,0.24049927928247103,2.326336363636363,0.2286673392487158,1.9402727272727274,0.25599372280762983,2.104572727272727,0.1825675245484349,1.3163454545454547,0.431970061122915,1.721981818181818,0.30951179410907936,1.6590636363636366,0.3133108223021054,1.5450727272727274,0.3091749812992061,2.253027272727273,0.2717297424122215,2.066272727272727,0.2769921978150185,1.9115363636363636,0.17574706060411005,2.9497272727272725,0.37785768467656367,3.1312727272727274,0.3903110435500695,2.902,0.39109804544889765
3.1586646464646466,0.4917179264241268,3.212329292929293,0.48637816597709993,3.721309090909091,0.4039076799115627,3.1796727272727274,0.5787992262831276,3.110130303030303,0.49764964526093625,2.965072727272727,0.4387744146749978,2.9487963434343434,0.41350678985290523,3.6494151515151514,0.38941549612350457,3.6355212121212124,0.5599956617979477,2.5280262626262626,0.36679259606135284,2.0711313131313136,0.32224812234981837,2.465541414141414,0.23749722267893703,2.3878707070707064,0.22412977780963936,1.989808080808081,0.2493207269557503,2.157452525252525,0.17540695716512844,1.347038383838384,0.42540797207073816,1.7627757575757574,0.3001748019215017,1.697840404040404,0.30463463101324695,1.5800525252525253,0.3142245300634151,2.306769696969697,0.2695053653028283,2.1150080808080807,0.28222738799221164,1.9552262626262624,0.18263891363454762,2.978969696969697,0.38587541980204104,3.1583636363636365,0.3992544935084589,2.9314444444444443,0.3970239027256677
3.180547474747475,0.4986016787832527,3.233294949494949,0.49204841931216364,3.752836363636364,0.39317681374233165,3.200690909090909,0.5793756303821826,3.1321878787878785,0.5047850252161082,2.9892909090909088,0.4495872896400519,2.973520595959596,0.423182239602735,3.6629939393939392,0.37623886428419157,3.6531515151515155,0.5435952610828666,2.560216161616162,0.373999510956115,2.110580808080808,0.3262856283383337,2.5302101010101006,0.23421804244682004,2.44940505050505,0.21947555781175318,2.0393434343434342,0.24269545074654794,2.210332323232323,0.16856038704179202,1.3777313131313134,0.4185924379989734,1.8035696969696968,0.2909860233736083,1.736617171717172,0.296081175122559,1.6150323232323232,0.31904170113950675,2.360512121212121,0.26697186518689986,2.1637434343434343,0.2871207272364757,1.9989161616161615,0.1895623826226584,3.0082121212121207,0.39360677933195226,3.1854545454545455,0.4079375864574435,2.960888888888889,0.4026124908574165
3.202430303030303,0.5051089084694013,3.254260606060606,0.4973911093503404,3.7843636363636364,0.3825178460927336,3.221709090909091,0.5793652345334428,3.154245454545454,0.5115260950016888,3.013509090909091,0.46011359870946067,2.9982448484848483,0.4326074637509467,3.676572727272727,0.3637513124411117,3.670781818181818,0.5276818653476265,2.5924060606060606,0.3808809472482875,2.150030303030303,0.32998460888014886,2.5948787878787876,0.23068464298745783,2.5109393939393936,0.21472505925529456,2.088878787878788,0.23613220541608615,2.263212121212121,0.1620142153388923,1.4084242424242426,0.41155503061227705,1.8443636363636362,0.2819597215005026,1.7753939393939397,0.28766313484070233,1.6500121212121213,0.32361357705423527,2.414254545454545,0.2641491418930298,2.212478787878788,0.2916527004074134,2.0426060606060608,0.19650097271070183,3.037454545454545,0.4010281939978538,3.2125454545454546,0.4163348918806457,2.990333333333333,0.40784749511629825
3.2243131313131315,0.5112233970678431,3.2752262626262625,0.5023944415424183,3.8158909090909097,0.37195451608700625,3.242727272727273,0.5787827580059567,3.17630303030303,0.5178552356668821,3.0377272727272726,0.4703212726710241,3.022969101010101,0.44175606805809337,3.690151515151515,0.35190361637013934,3.6884121212121213,0.5122472931353645,2.6245959595959594,0.38741410612564353,2.189479797979798,0.33333263652995904,2.6595474747474745,0.22691972381894895,2.5724737373737367,0.20989741124748879,2.1384141414141413,0.22964349751928542,2.316091919191919,0.15575519234269414,1.4391171717171718,0.4043256899676764,1.8851575757575756,0.2731077466860999,1.8141707070707072,0.279391168398355,1.6849919191919192,0.3279277884039921,2.46799696969697,0.2610571665059031,2.261214141414141,0.29580520750513106,2.08629595959596,0.2034375216882876,3.0666969696969693,0.4081167379642613,3.2396363636363636,0.4244214418958846,3.0197777777777777,0.4127135244664044
3.2461959595959597,0.5169298618459143,3.2961919191919193,0.5070473145745662,3.847418181818182,0.361507663244013,3.2637454545454547,0.5776441386851007,3.198360606060606,0.5237558351586029,3.0619454545454543,0.4801786853494956,3.0476933535353536,0.45060201801650074,3.703730303030303,0.3406510105041602,3.7060424242424244,0.4972823937321972,2.6567858585858586,0.39357708448099754,2.228929292929293,0.3363184018336202,2.724216161616161,0.22294564935192493,2.6340080808080804,0.2050105026101705,2.187949494949495,0.22324018605288815,2.368971717171717,0.1497704630007534,1.4698101010101012,0.39693272323551837,1.925951515151515,0.2644397919476216,1.852947474747475,0.27127412163475106,1.7199717171717173,0.3319725697494427,2.521739393939394,0.25771586127791024,2.3099494949494948,0.2995616850794547,2.1299858585858584,0.21035426341553246,3.0959393939393935,0.4148502467905421,3.2667272727272727,0.43217285459021826,3.0492222222222223,0.4171961871912595
3.268078787878788,0.5222140198483732,3.3171575757575757,0.5113393615164079,3.878945454545455,0.3511954662363179,3.2847636363636363,0.5759664049877834,3.2204181818181814,0.5292123614184959,3.0861636363636364,0.48965481593540255,3.072417606060606,0.4591197615600704,3.7173090909090907,0.329952700129838,3.7236727272727275,0.48277725437729674,2.688975757575758,0.3993489972566831,2.268378787878788,0.33893177704952016,2.788884848484848,0.2187843334687953,2.6955424242424235,0.20008100102396392,2.2374848484848484,0.2169316293515754,2.421851515151515,0.14404759872145959,1.5005030303030304,0.38940281525377646,1.9667454545454544,0.2559636262955123,1.8917242424242424,0.2633192193732877,1.7549515151515152,0.3357368132110871,2.575481818181818,0.25414499060850615,2.3586848484848484,0.3029072168559861,2.1736757575757575,0.2172328973439239,3.125181818181818,0.42120743295722163,3.2938181818181818,0.43956545631738453,3.0786666666666664,0.4212821620194347
3.2899616161616163,0.527062647800309,3.338123232323232,0.5152609883995303,3.9104727272727278,0.34103366815763114,3.3057818181818184,0.5737675499599919,3.2424757575757575,0.5342104308603848,3.110381818181818,0.4987194110055647,3.0971418585858586,0.46728435152925635,3.7308878787878785,0.3197714359062555,3.7413030303030306,0.4687213765692338,2.7211656565656566,0.4047100954218886,2.3078282828282832,0.3411638734409639,2.853553535353535,0.2144571384595607,2.757076767676767,0.1951243793283487,2.287020202020202,0.21072582195699557,2.474731313131313,0.13857461817029817,1.5311959595959597,0.38176104915400516,2.0075393939393935,0.2476853075099724,1.9305010101010103,0.25553223981664336,1.789931313131313,0.33921011942302387,2.6292242424242422,0.25036406291252244,2.407420202020202,0.3058286325430401,2.2173656565656565,0.22405466381467737,3.154424242424242,0.42716799811355294,3.3209090909090913,0.44657640210068805,3.108111111111111,0.42495926425493946
3.3118444444444446,0.5314636374643797,3.3590888888888886,0.5188034100248405,3.942,0.3310357881937928,3.3268,0.571066408211649,3.264533333333333,0.5387368718036932,3.1346,0.5073431450562892,3.1218661111111112,0.47507156707370934,3.7444666666666664,0.31007314163344,3.7589333333333332,0.4551038258298899,2.7533555555555553,0.4096418786495066,2.3472777777777782,0.34300709168548194,2.918222222222222,0.20998478775329216,2.8186111111111103,0.19015494772994895,2.3365555555555555,0.2046295217579863,2.527611111111111,0.1333399992901133,1.561888888888889,0.3740309354973349,2.048333333333333,0.23960937569804086,1.9692777777777781,0.24791767317595167,1.8249111111111112,0.3423828455170413,2.682966666666667,0.24639224310423202,2.456155555555555,0.30831459390601507,2.261055555555555,0.2308004247524561,3.1836666666666664,0.43271274121697645,3.348,0.45318379328472486,3.137555555555555,0.4282165064517061
3.333727272727273,0.5354060461272704,3.3800545454545454,0.5219586828114696,3.973527272727273,0.3212133197967468,3.347818181818182,0.5678825362654396,3.2865909090909087,0.5427797824700086,3.158818181818182,0.5154977783603668,3.1465903636363635,0.4824580331683034,3.7580454545454542,0.30082658767563636,3.7765636363636363,0.4419133586665851,2.7855454545454545,0.4141272017921431,2.3867272727272733,0.34445516500075596,2.9828909090909086,0.20538729179356888,2.880145454545454,0.18518589079850536,2.386090909090909,0.19864836777162778,2.580490909090909,0.12833268436065445,1.5925818181818183,0.36623444851122744,2.0891272727272723,0.23173902898775756,2.0080545454545455,0.24047886571370555,1.859890909090909,0.34524614982639384,2.736709090909091,0.24224827534554358,2.504890909090909,0.31035566732899567,2.304745454545454,0.23745074931152765,3.2129090909090907,0.43782366175709764,3.3750909090909094,0.45936679158774707,3.167,0.43104415320848094
3.355610101010101,0.5388801419206287,3.401020202020202,0.5247197345149959,4.005054545454546,0.3115759156190322,3.3688363636363636,0.5642360968204841,3.3086484848484847,0.5463285831847219,3.183036363636363,0.5231563109604787,3.171314616161616,0.48942133741865734,3.771624242424242,0.29200310365605897,3.7941939393939395,0.4291385299430506,2.8177353535353538,0.4181503742986123,2.426176767676768,0.34550319464445306,3.0475595959595956,0.20068388633646947,2.9416797979797975,0.1802293082503045,2.4356262626262626,0.19278698898421548,2.6333707070707066,0.12354207957642523,1.6232747474747478,0.3583920681614372,2.1299212121212117,0.22407628268631516,2.0468313131313134,0.23321815033331367,1.8948707070707071,0.3477920330185278,2.7904515151515152,0.23795041564299627,2.5536262626262625,0.3119443822255809,2.3484353535353533,0.24398600397349188,3.242151515151515,0.4424840572860234,3.402181818181818,0.4651057287227629,3.1964444444444444,0.43343376970102143
3.377492929292929,0.5418774437144904,3.4219858585858587,0.5270803906591792,4.036581818181818,0.30213155958618343,3.3898545454545457,0.5601477473589686,3.3307060606060603,0.5493740624633404,3.2072545454545454,0.5302931316243424,3.196038868686869,0.4959401433402691,3.7852030303030304,0.28357632503852326,3.8118242424242426,0.41676778341692056,2.8499252525252525,0.4216972517633264,2.465626262626263,0.3461476775065451,3.1122282828282826,0.19589298239901287,3.0032141414141407,0.17529625863173248,2.485161616161616,0.18704910470317535,2.6862505050505048,0.11895805034711125,1.653967676767677,0.3505228269282807,2.170715151515151,0.21662211318356692,2.085608080808081,0.2261369647935616,1.929850505050505,0.35001337538853194,2.8441939393939393,0.23351637382798024,2.602361616161616,0.3130752748101384,2.3921252525252523,0.25038644654129827,3.2713939393939393,0.44667861451441754,3.4292727272727275,0.47038221077915043,3.225888888888889,0.43537826361277276
3.3993757575757577,0.5443907553557852,3.442951515151515,0.5290353975429103,4.068109090909092,0.2928867265728864,3.4108727272727273,0.5556385334545103,3.352763636363636,0.5519084167021953,3.231472727272727,0.5368841606116086,3.220763121212121,0.5019942993099097,3.7987818181818183,0.27552196903771814,3.8294545454545457,0.40478952781397876,2.8821151515151513,0.4247553188601255,2.505075757575758,0.3463865255767944,3.176896969696969,0.1910321270521594,3.0647484848484843,0.1703968051207471,2.5346969696969697,0.18143761688896543,2.739130303030303,0.11457091330018522,1.6846606060606062,0.34264436028166595,2.211509090909091,0.2093765878257248,2.1243848484848487,0.21923595856668116,1.9648303030303031,0.35190397006953106,2.8979363636363633,0.2289632644165007,2.6510969696969697,0.313744916894817,2.4358151515151514,0.2566323234232615,3.3006363636363636,0.45039349327653644,3.4563636363636365,0.47517921658855455,3.255333333333333,0.436871920172265
3.4212585858585856,0.5464141940607766,3.4639171717171715,0.5305804417023818,4.099636363636364,0.2838465302114939,3.4318909090909093,0.5507297870754203,3.374821212121212,0.5539252832356184,3.2556909090909087,0.542906985137956,3.2454873737373737,0.5075649424105588,3.812360606060606,0.26781763598631886,3.8470848484848483,0.3931922004777087,2.9143050505050505,0.4273137629793567,2.544525252525253,0.34621907713635675,3.241565656565656,0.1861179742335721,3.1262828282828274,0.1655400627612902,2.584232323232323,0.17595469494310145,2.7920101010101006,0.11037142578140162,1.7153535353535356,0.33477295996536555,2.2523030303030303,0.2023389819204161,2.1631616161616165,0.21251508929666807,1.999810101010101,0.3534585519430706,2.9516787878787882,0.22430756581759922,2.699832323232323,0.31395192953466655,2.4795050505050504,0.26270396955532993,3.329878787878788,0.45361640271903747,3.4834545454545456,0.47948118933770506,3.2847777777777774,0.43791043005536295
3.4431414141414143,0.5479432128079078,3.484882828282828,0.5317121657277503,4.131163636363636,0.2750148594033902,3.452909090909091,0.5454430301143902,3.3968787878787876,0.5554197665657894,3.279909090909091,0.5483409864691712,3.2702116262626264,0.512634596420576,3.825939393939394,0.2604426328595314,3.864715151515152,0.3819643203484955,2.9464949494949497,0.4293635379613541,2.583974747474748,0.34564609959027154,3.306234343434343,0.18116626474935946,3.187817171717171,0.16073424653500623,2.6337676767676768,0.17060185342705297,2.8448898989898987,0.1063507734983043,1.7460464646464648,0.3269236293078259,2.2930969696969696,0.1955078839664421,2.201938383838384,0.20597370975165274,2.034789898989899,0.35467282206093637,3.0054212121212123,0.21956508734198185,2.7485676767676765,0.3136969815009653,2.5231949494949495,0.2685819102691588,3.359121212121212,0.4563366691257226,3.5105454545454546,0.4832741207371277,3.314222222222222,0.43849090996238843
3.465024242424242,0.5489746166161623,3.5058484848484848,0.5324281803533479,4.16269090909091,0.26639450412877597,3.4739272727272725,0.5397998833186243,3.418936363636363,0.5563884576170743,3.3041272727272726,0.5531674576355876,3.2949358787878786,0.5171872632341596,3.839518181818182,0.253377816136624,3.8823454545454545,0.3710945317831093,2.9786848484848485,0.4308974174002511,2.623424242424243,0.3446697839261785,3.37090303030303,0.17619181463912464,3.249351515151514,0.15598671975627423,2.6833030303030303,0.16538002317887496,2.897769696969697,0.1025005568284919,1.776739393939394,0.3191101398746947,2.333890909090909,0.18888129013188973,2.2407151515151518,0.19961064610185858,2.069769696969697,0.35554346741998477,3.0591636363636363,0.21475094345332543,2.79730303030303,0.31298277271926145,2.5668848484848485,0.2742469643790356,3.388363636363636,0.4585452948539056,3.5376363636363637,0.48654562710751564,3.3436666666666666,0.4386119157337495
3.486907070707071,0.5495065726333994,3.5268141414141416,0.5327270727609333,4.194218181818182,0.25798727116207243,3.4949454545454546,0.533821980741147,3.4409939393939393,0.5568294459132761,3.3283454545454543,0.5573697108254138,3.3196601313131313,0.5212085070431934,3.8530969696969697,0.24660545158122119,3.8999757575757577,0.3605716405158906,3.0108747474747473,0.43191003707850956,2.662873737373738,0.34329373085323833,3.4355717171717166,0.17120851109311339,3.310885858585858,0.15130404235072728,2.732838383838384,0.16028961628170108,2.9506494949494946,0.09881277621327322,1.8074323232323235,0.31134508886751244,2.3746848484848484,0.18245668893439512,2.2794919191919196,0.19342426829392817,2.1047494949494947,0.3560681759629264,3.1129060606060603,0.2098795347030062,2.846038383838384,0.3118140029616402,2.6105747474747476,0.2796803477329857,3.4176060606060603,0.46023500792668587,3.5647272727272727,0.48928501680476827,3.373111111111111,0.4382734479224524
3.5087898989898987,0.5495386139988688,3.547779797979798,0.53260841105622,4.225745454545455,0.24979409030116465,3.5159636363636366,0.5275308897850112,3.463051515151515,0.5567423246235034,3.3525636363636364,0.5609331735934268,3.344384383838384,0.5246855306600394,3.8666757575757575,0.24010908886100274,3.9176060606060608,0.3503846428833759,3.0430646464646465,0.43239792618351647,2.7023232323232325,0.34152292874327256,3.5002404040404036,0.1662293151324864,3.3724202020202014,0.14669201864447506,2.7823737373737374,0.15533058532193933,3.0035292929292927,0.0952798169744748,1.8381252525252527,0.3036399567540771,2.415478787878788,0.17623113700863238,2.318268686868687,0.18741255323383732,2.139729292929293,0.3562456467104788,3.1666484848484853,0.20496453479358182,2.894773737373737,0.31019732623036034,2.6542646464646467,0.28486377645203476,3.4468484848484846,0.4614003018985513,3.591818181818182,0.4914833484694565,3.4025555555555553,0.43747694979724616
3.5306727272727274,0.5490716374839104,3.5687454545454544,0.5320727448999418,4.257272727272728,0.24181511171144615,3.5369818181818182,0.5209480368673659,3.4851090909090905,0.5561281884698809,3.376781818181818,0.5638454731080784,3.3691086363636362,0.5276072434161359,3.8802545454545454,0.23387344921386818,3.935236363636364,0.3405227492795774,3.0752545454545457,0.43235952705239555,2.7417727272727275,0.3393637235626769,3.5649090909090906,0.16126627029229199,3.4339545454545446,0.1421557443515197,2.831909090909091,0.15050247735624153,3.056409090909091,0.09189443382426052,1.868818181818182,0.29600516468931193,2.456272727272727,0.17020132677942437,2.357045454545455,0.18157314143472317,2.174709090909091,0.35607559496347807,3.2203909090909093,0.20001888322628725,2.9435090909090906,0.30814129141039887,2.6979545454545457,0.2897795690684278,3.4760909090909085,0.4620374656887371,3.618909090909091,0.49313347965638654,3.432,0.43622529780564223
3.5525555555555552,0.5481078949543716,3.589711111111111,0.5311216022958043,4.2888,0.2340497949720052,3.558,0.5140946386897978,3.5071666666666665,0.5549896245376436,3.401,0.56609650775499,3.393832888888889,0.529964320131875,3.8938333333333333,0.2278843246104658,3.952866666666667,0.33097540267620684,3.1074444444444445,0.43179520328851473,2.7812222222222225,0.33682378104831007,3.6295777777777776,0.15633051658024713,3.495488888888888,0.13769965250078986,2.8814444444444445,0.1458044829859165,3.1092888888888885,0.08864973528219589,1.8995111111111114,0.2884501313514905,2.4970666666666665,0.16436364679489274,2.3958222222222227,0.17590338773300845,2.2096888888888886,0.3555587525472478,3.2741333333333333,0.195054783002173,2.9922444444444443,0.3056562698998974,2.741644444444444,0.2944107467675094,3.5053333333333327,0.4621446031566751,3.646,0.49423010547403395,3.461444444444444,0.43452278458111865
3.574438383838384,0.546650978737214,3.6106767676767673,0.5297574825587381,4.320327272727273,0.22649699039293544,3.579018181818182,0.5069916390649126,3.529224242424242,0.5533306960749362,3.425218181818182,0.5676785055166931,3.4185571414141416,0.5317492507186923,3.907412121212121,0.2221284870694649,3.9704969696969696,0.3217322929276559,3.1396343434343432,0.43070723619215234,2.8206717171717175,0.3339120414422299,3.694246464646464,0.15143230902178803,3.5570232323232314,0.13332755809221938,2.930979797979798,0.14123548091608926,3.1621686868686867,0.08553916816826772,1.9302040404040406,0.2809833288779196,2.537860606060606,0.15871423541321406,2.43459898989899,0.17040040662637854,2.2446686868686867,0.3546968631043498,3.3278757575757574,0.19008370286453066,3.040979797979798,0.3027543710484383,2.785334343434343,0.29874113094012106,3.534575757575757,0.46172164227606316,3.6730909090909094,0.49476978694160517,3.4908888888888887,0.43237509463294865
3.596321212121212,0.5447058010118399,3.631642424242424,0.5279838455076822,4.351854545454546,0.21915501315090996,3.600036363636364,0.4996596512166813,3.5512818181818178,0.5511569194154333,3.449436363636363,0.5685860686564291,3.443281393939394,0.5329563800440354,3.920990909090909,0.21659360695805183,3.9881272727272727,0.3127833674818949,3.1718242424242424,0.4290998095472621,2.8601212121212125,0.3306386671588287,3.758915151515151,0.14658104014195134,3.618557575757575,0.12904270131381457,2.9805151515151516,0.1367940783551146,3.215048484848485,0.08255650230333783,1.9608969696969698,0.2736123376371069,2.5786545454545453,0.15324902847909547,2.473375757575758,0.16506111274052954,2.279648484848485,0.35349267247559196,3.3816181818181823,0.18511638359114332,3.0897151515151515,0.2994493463421228,2.829024242424242,0.30275543726240334,3.5638181818181813,0.4607703338475377,3.700181818181818,0.49475096885203024,3.5203333333333333,0.42978927290986846
3.6182040404040405,0.5422785673834885,3.652608080808081,0.5258050969476364,4.383381818181818,0.2120217107659279,3.6210545454545455,0.49211890544346065,3.573339393939394,0.5484752342013491,3.4736545454545453,0.5688162043467105,3.4680056464646465,0.5335819377631377,3.934569696969697,0.2112681792606965,4.005757575757576,0.30411883903339293,3.2040141414141416,0.42697898290511443,2.8995707070707075,0.327014983812145,3.823583838383838,0.1417852657765875,3.6800919191919186,0.12484778918911667,3.030050505050505,0.1324786475879381,3.2679282828282825,0.07969581551811508,1.9915898989898992,0.26634389962156063,2.6194484848484847,0.14796380157215516,2.5121525252525254,0.15988225688813718,2.314628282828283,0.35194991424246036,3.4353606060606063,0.18016284786804693,3.1384505050505047,0.2957564833704341,2.872714141414141,0.30643936553821427,3.5930606060606056,0.45929423977392353,3.7272727272727275,0.4941739870119731,3.5497777777777775,0.4267736864794777
3.6400868686868684,0.5393767448314186,3.6735737373737374,0.5232265705256874,4.414909090909092,0.20509452441635312,3.642072727272727,0.4843892020076804,3.5953969696969694,0.5452939671271301,3.497872727272727,0.5683683409998888,3.492729898989899,0.5336240578974568,3.9481484848484847,0.2061414569283504,4.023387878787879,0.295729190580743,3.2362040404040404,0.42435265360287744,2.9390202020202025,0.32305341508136753,3.8882525252525246,0.13705273364837797,3.7416262626262617,0.12074503555728597,3.0795858585858586,0.1282873590355773,3.3208080808080807,0.07695147904695333,2.0222828282828282,0.25918397028711626,2.660242424242424,0.14285420735904053,2.5509292929292933,0.15486045814314317,2.3496080808080806,0.35007329053677594,3.4891030303030304,0.1752324133012664,3.1871858585858583,0.29169249069184455,2.91640404040404,0.3097796845652611,3.62230303030303,0.4572987110056004,3.754363636363636,0.4930410648137695,3.579222222222222,0.42333797961380726
3.661969696969697,0.5360090242581695,3.694539393939394,0.5202545060651321,4.446436363636364,0.19837054456271933,3.663090909090909,0.47648986909473623,3.617454545454545,0.5416227894648522,3.5220909090909087,0.567244330177072,3.5174541515151514,0.5330827880178691,3.9617272727272725,0.2012033905312158,4.041018181818182,0.2876051782883023,3.268393939393939,0.4212305078496351,2.978469696969697,0.31876741193742747,3.9529212121212116,0.13239041418644165,3.8031606060606054,0.11673619931663425,3.129121212121212,0.12421821109191657,3.3736878787878783,0.0743181433626358,2.0529757575757577,0.25213776870155463,2.7010363636363635,0.1379158085342906,2.589706060606061,0.1499922323161185,2.3845878787878787,0.3478684482549531,3.5428454545454544,0.17033370814892032,3.235921212121212,0.2872753747823667,2.960093939393939,0.3127643113202599,3.651545454545454,0.45479085534585845,3.7814545454545456,0.49135629917848256,3.6086666666666662,0.41949302261700605
3.683852525252525,0.5321852778977918,3.71550505050505,0.5168960245003318,4.477963636363636,0.1918465613237975,3.684109090909091,0.46843972566548775,3.639512121212121,0.537472668670548,3.546309090909091,0.5654484340719151,3.542178404040404,0.5319600879701346,3.9753060606060604,0.1964445735338638,4.058648484848485,0.2797378324963828,3.3005838383838384,0.41762396130317364,3.017919191919192,0.3141713767934081,4.017589898989899,0.12780453311138393,3.8646949494949485,0.11282262088719439,3.1786565656565657,0.12026905700873113,3.4265676767676765,0.07179072449197327,2.083668686868687,0.24520982589765553,2.741830303030303,0.13314410679157332,2.6284828282828285,0.14527401718199962,2.419567676767677,0.34534195084464014,3.5965878787878793,0.1654746893826738,3.2846565656565656,0.2825243103032807,3.0037838383838382,0.3153823837997568,3.6807878787878785,0.4517794953863786,3.8085454545454547,0.4891256359928985,3.638111111111111,0.4152508547734685
3.7057353535353537,0.5279165118702382,3.736470707070707,0.5131590995527079,4.50949090909091,0.18551911002156082,3.705127272727273,0.46025704901169134,3.6615696969696967,0.5328558144064541,3.5705272727272725,0.5629872986860063,3.5669026565656567,0.5302598181601407,3.9888848484848483,0.19185619259409,4.076278787878788,0.2721184571771961,3.3327737373737376,0.4135460896468198,3.057368686868687,0.30928058317520873,4.082258585858585,0.12330060534998111,3.926229292929292,0.10900525686921253,3.2281919191919193,0.11643762908041952,3.4794474747474746,0.06936439083884938,2.114361616161616,0.23840403135416505,2.7826242424242422,0.1285345682268712,2.6672595959595964,0.14070219477978138,2.454547474747475,0.34250124586034686,3.6503303030303034,0.16066266271441607,3.333391919191919,0.27745950496073807,3.0474737373737373,0.3176243269018879,3.710030303030303,0.448275116920294,3.8356363636363637,0.4863568352456892,3.6675555555555555,0.4106246218336158
3.7276181818181815,0.5232148141960496,3.7574363636363635,0.5090525263050036,4.541018181818182,0.17938451228525432,3.7261454545454544,0.4519595468115294,3.6836272727272723,0.527785619346681,3.5947454545454542,0.5598699129312713,3.591626909090909,0.5279877174961226,4.002463636363636,0.18742998235843403,4.093909090909091,0.26473862809280535,3.364963636363636,0.4090115497562855,3.096818181818182,0.3041110915370252,4.146927272727273,0.1188834698848948,3.9877636363636353,0.10528471289262549,3.277727272727273,0.1127215603613963,3.5323272727272723,0.06703455053073511,2.1450545454545455,0.23172367755280246,2.8234181818181816,0.12408264553829719,2.706036363636364,0.1362731110746084,2.4895272727272726,0.3393546285117062,3.7040727272727274,0.1559043042508669,3.3821272727272724,0.27210206025093114,3.0911636363636363,0.3194819107897227,3.739272727272727,0.44428980825394143,3.862727272727273,0.48305942614805064,3.697,0.4056285084893392
3.7495010101010102,0.5180932986096526,3.7784020202020203,0.5045858868464318,4.572545454545455,0.17343891307902823,3.7471636363636365,0.44356433347286184,3.7056848484848484,0.522276595163466,3.6189636363636364,0.5561075540109838,3.6163511616161617,0.5251513711639098,4.016042424242424,0.18315818428935038,4.111539393939394,0.2575901898759081,3.397153535353535,0.4040364921202062,3.136267676767677,0.29867966186781386,4.211595959595959,0.11455732518456091,4.049297979797979,0.10166127466797525,3.3272626262626264,0.10911840413154007,3.5852070707070705,0.06479683929621312,2.175747474747475,0.2251715025807738,2.864212121212121,0.11978379735333108,2.7448131313131316,0.1319830932459975,2.5245070707070707,0.3359112014532478,3.7578151515151514,0.15120568346533997,3.430862626262626,0.26647382939011593,3.1348535353535354,0.3209483012380755,3.7685151515151514,0.4398371909076761,3.889818181818182,0.479244652601301,3.7264444444444442,0.40027766632190276
3.771383838383838,0.5125660445311482,3.7993676767676767,0.499769513175803,4.604072727272728,0.16767831399273933,3.7681818181818185,0.4350879105447688,3.727742424242424,0.5163443041171728,3.643181818181818,0.5517137195431664,3.6410754141414143,0.5217601684879645,4.029621212121212,0.17903350911300972,4.129169696969697,0.2506652522236148,3.4293434343434344,0.3986384652452596,3.175717171717172,0.29300366375024745,4.276264646464646,0.1103257648964281,4.110832323232323,0.09813493726210619,3.37679797979798,0.10562565130852397,3.6380868686868686,0.06264710887431722,2.206440404040404,0.21874973076660423,2.9050060606060604,0.1156335049831986,2.7835898989898995,0.12782846484146745,2.559486868686869,0.3321808310873552,3.8115575757575755,0.1465722872018233,3.4795979797979797,0.2605972737194224,3.1785434343434344,0.3220181015326879,3.7977575757575757,0.43493234226035615,3.916909090909091,0.4749254094473089,3.7558888888888884,0.3945881377313823
3.793266666666667,0.5066480335749396,3.820333333333333,0.4946144475627142,4.6356,0.16209860311165075,3.7892,0.4265461509731251,3.7497999999999996,0.5100052866958229,3.6673999999999998,0.5467040469973757,3.6657996666666666,0.5178252512055647,4.0432,0.17504910252374986,4.1468,0.24395618536783004,3.4615333333333336,0.39283631283551507,3.215166666666667,0.2871009845428164,4.340933333333333,0.10619181352286255,4.172366666666666,0.09470543263267422,3.4263333333333335,0.10224074599028445,3.6909666666666663,0.06058141595119576,2.2371333333333334,0.2124601113527834,2.9457999999999998,0.11162728687568543,2.822366666666667,0.12380555901250259,2.5944666666666665,0.328174100672759,3.8653000000000004,0.14200904445173834,3.5283333333333333,0.2544953188506884,3.2222333333333335,0.3226873855621931,3.827,0.42959171075044955,3.944,0.47011617000653727,3.785333333333333,0.3885767763784756
3.8151494949494946,0.5003550829891625,3.8412989898989895,0.48913240057867746,4.667127272727273,0.15669558175801038,3.8102181818181817,0.4179542869731659,3.7718575757575756,0.5032769857688099,3.691618181818182,0.5410962211168076,3.6905239191919192,0.5133594525522828,4.0567787878787875,0.17119851382228382,4.164430303030303,0.2374556149628339,3.493723232323232,0.3866500645865681,3.254616161616162,0.28098993635804315,4.40560202020202,0.10215796183313175,4.233901010101009,0.09137225546422126,3.475868686868687,0.0989610992962995,3.7438464646464644,0.05859601161548726,2.267826262626263,0.20630395522200579,2.986593939393939,0.10776071101170785,2.8611434343434348,0.1199107300293716,2.6294464646464646,0.3239022605490269,3.9190424242424244,0.1375203516680081,3.5770686868686865,0.24819121178225992,3.2659232323232326,0.32295372181886783,3.856242424242424,0.4238330242990913,3.971090909090909,0.4648329054722826,3.8147777777777776,0.38226116468641
3.8370323232323233,0.4937037764323278,3.8622646464646464,0.4833357070200966,4.698654545454546,0.15146498837586958,3.8312363636363638,0.4093269012910452,3.7939151515151512,0.4961776677345721,3.715836363636363,0.534909870091675,3.715248171717172,0.5083772276245255,4.070357575757575,0.1674756672007217,4.182060606060606,0.23115641651076116,3.525913131313131,0.38010082147664676,3.294065656565657,0.27468916250645387,4.470270707070706,0.09822620179684756,4.295435353535353,0.08813468735557399,3.5254040404040405,0.0957841016627211,3.7967262626262626,0.05668733132064417,2.298519191919192,0.20028216970494825,3.0273878787878785,0.10402940546727596,2.899920202020202,0.11614036325272066,2.6644262626262627,0.31937717580282743,3.9727848484848485,0.13311009840431534,3.62580404040404,0.24170838016379703,3.3096131313131307,0.32281618810290674,3.885484848484848,0.4176751926660223,3.998181818181818,0.4590929967878195,3.8442222222222218,0.3756595289630253
3.858915151515151,0.48671139250290674,3.8832303030303033,0.47723727995407766,4.730181818181819,0.14640251981007835,3.852254545454546,0.4006779216270911,3.815972727272727,0.4887263411531918,3.7400545454545453,0.5281664513351843,3.739972424242424,0.5028945755470502,4.083936363636363,0.1638748354189836,4.19969090909091,0.22505170942838154,3.5581030303030303,0.37321063646997593,3.3335151515151518,0.2682175440657488,4.534939393939394,0.09439806085405557,4.3569696969696965,0.08499181941381304,3.574939393939394,0.09270713373372257,3.8496060606060603,0.05485198534007244,2.3292121212121213,0.1943952915067988,3.068181818181818,0.10042906734090952,2.93869696969697,0.11249088372290962,2.699406060606061,0.31461127171466574,4.0265272727272725,0.12878169308955456,3.6745393939393938,0.23507029482768466,3.35330303030303,0.3222753768058603,3.914727272727272,0.41113820448768684,4.025272727272728,0.45291513968482716,3.8736666666666664,0.3687906527103417
3.88079797979798,0.479395831443836,3.9041959595959597,0.47085056312478163,4.761709090909092,0.1415038502111508,3.8732727272727274,0.39202061799561316,3.838030303030303,0.48094267336247026,3.764272727272727,0.5208891277904866,3.764696676767677,0.4969289540309425,4.097515151515151,0.16039061564486465,4.217321212121212,0.21913485084365716,3.5902929292929295,0.36600239157077247,3.3729646464646468,0.26159410721952625,4.59960808080808,0.09067463536475684,4.41850404040404,0.08194257331423516,3.6244747474747476,0.08972757597962025,3.9024858585858584,0.05308674969923334,2.3599050505050507,0.18864351779735386,3.1089757575757573,0.09695547022693571,2.977473737373738,0.10895876351264006,2.7343858585858585,0.3096174773345957,4.080269696969697,0.12453808876841649,3.7232747474747474,0.2283003366328166,3.396992929292929,0.32133339073126005,3.9439696969696962,0.40424301977806165,4.052363636363636,0.44631924360687447,3.903111111111111,0.36167378869140066
3.9026808080808078,0.47177554044695263,3.925161616161616,0.46418948196423143,4.793236363636364,0.1367646477796273,3.894290909090909,0.38336760279957305,3.860087878787878,0.4728469055793332,3.7884909090909087,0.513102635763853,3.7894209292929295,0.4904991869597578,4.111093939393939,0.15701790725437506,4.234951515151515,0.21339942919756555,3.622482828282828,0.35849967218050377,3.412414141414142,0.2548379319880167,4.664276767676768,0.08705662310609359,4.480038383838384,0.07898572088875919,3.674010101010101,0.08684281716139802,3.955365656565656,0.05138855756765008,2.3905979797979797,0.18302673551562784,3.1497696969696967,0.09360447039726238,3.0162505050505053,0.10554052797439807,2.7693656565656566,0.30440916754249314,4.1340121212121215,0.1203818086587588,3.7720101010101006,0.22142166858576817,3.440682828282828,0.3199938294931051,3.9732121212121205,0.39701145869642923,4.079454545454546,0.43932632527955,3.932555555555555,0.35432857032227894
3.9245636363636365,0.4638694379824114,3.9461272727272725,0.45726839345492015,4.824763636363636,0.13218058954664935,3.915309090909091,0.37473083340297375,3.882145454545454,0.46445976698845903,3.812709090909091,0.5048331453361902,3.8141451818181817,0.4836253656865027,4.124672727272727,0.1537518914104542,4.2525818181818185,0.207839257715469,3.654672727272727,0.35072663971540674,3.451863636363637,0.2479680629473439,4.728945454545454,0.08354435470872715,4.541572727272727,0.07611990230726841,3.7235454545454547,0.08405026175112754,4.008245454545454,0.04975449109298401,2.421290909090909,0.17754454894475663,3.190563636363636,0.09037201183802472,3.055027272727273,0.10223276100149398,2.8043454545454547,0.2990001039528826,4.1877545454545455,0.11631497139487101,3.8207454545454542,0.21445711411587698,3.484372727272727,0.31826176661520134,4.002454545454545,0.3894660874019821,4.106545454545454,0.43195839771976885,3.9619999999999997,0.3467749229498428
3.9464464646464643,0.4556968375751272,3.967092929292929,0.45010203509454455,4.85629090909091,0.1277473743716643,3.936327272727273,0.36612161698937384,3.90420303030303,0.4558023883158887,3.8369272727272725,0.49610811445106073,3.8388694343434344,0.4763287447641164,4.138251515151515,0.15058801225712093,4.270212121212121,0.20244836780257192,3.6868626262626263,0.3427079034367358,3.491313131313132,0.24100342250220397,4.793614141414141,0.08013782394517222,4.60310707070707,0.07334364291757604,3.7730808080808083,0.08134733640842524,4.061125252525253,0.04818177365890261,2.4519838383838386,0.17219630561668214,3.2313575757575754,0.08725413027281469,3.0938040404040406,0.09903210940990963,2.8393252525252524,0.2934043750254551,4.2414969696969695,0.1123393158429588,3.869480808080808,0.20742904228606932,3.528062626262626,0.3161437175350732,4.031696969696969,0.381630101823636,4.133636363636364,0.4242383554997312,3.9914444444444444,0.3390329755650178
3.968329292929293,0.44727737144434465,3.9880585858585857,0.4427054732136249,4.887818181818182,0.12346073432346534,3.9573454545454547,0.357550617501257,3.9262606060606053,0.4468962153779281,3.861145454545454,0.4869561378123887,3.863593686868687,0.4686316328638135,4.151830303030303,0.14752195958289446,4.287842424242425,0.19722100240958826,3.7190525252525255,0.33446839243249765,3.530762626262627,0.23396272724147882,4.858282828282828,0.0768367168020771,4.664641414141413,0.07065536881017477,3.822616161616162,0.07873149560444019,4.1140050505050505,0.04666776254829434,2.4826767676767676,0.16698112060882098,3.272151515151515,0.08424695629089507,3.1325808080808084,0.09593528653766582,2.8743050505050505,0.28763633574127145,4.2952393939393945,0.10845622539113027,3.9182161616161615,0.2003592606218833,3.571752525252525,0.31364759879473514,4.060939393939393,0.3735272101737605,4.160727272727273,0.41618985709685685,4.020888888888889,0.3311229734854365
3.990212121212121,0.4386309144136893,4.009024242424243,0.43509405089630465,4.919345454545455,0.1193164445970816,3.9783636363636363,0.349027864462044,3.9483181818181814,0.4377629230846718,3.8853636363636364,0.4774067917487981,3.8883179393939393,0.4605572796620479,4.16540909090909,0.1445496528221838,4.305472727272727,0.1921516094074563,3.751242424242424,0.326033228666838,3.570212121212122,0.22686440786637194,4.922951515151515,0.07364043928575767,4.726175757575757,0.06805342117379305,3.8721515151515153,0.0762002264769109,4.166884848484848,0.04520994199342953,2.513369696969697,0.16189789929679224,3.312945454545454,0.08134671768674424,3.1713575757575763,0.09293907514890046,2.9092848484848486,0.2817105472003441,4.3489818181818185,0.10466675163091665,3.966951515151515,0.19326891613830174,3.615442424242424,0.31078267877570775,4.090181818181818,0.36518151502785834,4.187818181818182,0.4078372051686309,4.050333333333333,0.32306519252195554
4.01209494949495,0.4297775084877599,4.029989898989899,0.4272833357524035,4.950872727272728,0.11531033210633981,3.9993818181818184,0.3405627634900979,3.9703757575757574,0.42842433036311833,3.909581818181818,0.467490476213984,3.913042191919192,0.45212975949423806,4.178987878787879,0.1416672262765218,4.323103030303031,0.1872348350036202,3.783432323232323,0.31742760198282566,3.6096616161616164,0.21972653313810225,4.987620202020201,0.07054814392579616,4.7877101010101,0.06553606950713198,3.921686868686869,0.07375105299249508,4.219764646464646,0.043805916594883976,2.5440626262626265,0.15694535862840492,3.3537393939393936,0.07854974110637339,3.2101343434343437,0.09004032972121725,2.9442646464646463,0.27564171648953223,4.4027242424242425,0.10097163736090724,4.015686868686869,0.1861784050394719,3.659132323232323,0.3075595204072037,4.119424242424242,0.35661739577761675,4.2149090909090905,0.39920522559149635,4.079777777777778,0.31487985512004324
4.033977777777777,0.4207372884773171,4.050955555555555,0.41928906778483904,4.9824,0.11143828288014006,4.0204,0.3321641083221322,3.9924333333333326,0.418902316447756,3.9337999999999997,0.45723825509361155,3.9377664444444447,0.4433738525850033,4.192566666666666,0.1388710154492538,4.3407333333333336,0.18246551722695978,3.8156222222222222,0.3086766479056731,3.6491111111111114,0.2125667382461552,5.052288888888889,0.06755875495529488,4.849244444444444,0.06310152375108465,3.9712222222222224,0.07138153948584006,4.2726444444444445,0.042453405091385926,2.5747555555555555,0.15212204698460574,3.394533333333333,0.07585245308599882,3.2489111111111115,0.08723597818704547,2.9792444444444444,0.26944463716046224,4.456466666666667,0.09737133885548609,4.064422222222222,0.17910729146116935,3.7028222222222222,0.3039899163425838,4.148666666666666,0.34785939224411616,4.242,0.39031914609601104,4.109222222222222,0.3065870489405225
4.055860606060606,0.4115304090389846,4.071921212121212,0.41112710759164683,5.013927272727273,0.10769624837960615,4.041418181818182,0.3238400941717752,4.014490909090909,0.4092187389659425,3.958018181818182,0.446681695979806,3.962490696969697,0.4343149246686389,4.206145454545455,0.13615754439770006,4.358363636363636,0.17783867950372229,3.8478121212121215,0.29980532904837587,3.6885606060606064,0.2054021579503735,5.116957575757575,0.06467099215855177,4.910778787878788,0.06074794540432038,4.0207575757575755,0.06908929363866546,4.325524242424242,0.04115023446319488,2.605448484848485,0.14742636269304701,3.4353272727272723,0.07325138055973907,3.2876878787878794,0.08452302319267226,3.0142242424242425,0.2631341306453677,4.510209090909091,0.09386604735294875,4.113157575757576,0.17207423552167242,3.7465121212121213,0.3000868171603303,4.177909090909091,0.33893209020959814,4.2690909090909095,0.38120447531564955,4.1386666666666665,0.2982066483141021
4.077743434343434,0.4021769734770409,4.092886868686868,0.4028133851350756,5.045454545454546,0.1040802508432038,4.062436363636364,0.31559833225768796,4.036548484848485,0.3993953542230866,3.982236363636363,0.43585271055313174,3.9872149494949496,0.4249788058102971,4.219724242424242,0.13352351401613172,4.37599393939394,0.1733495243427627,3.88000202020202,0.29083832086938155,3.7280101010101014,0.19824936480006203,5.181626262626262,0.061883393387597796,4.972313131313131,0.05847345768341759,4.070292929292929,0.0668719689564543,4.37840404040404,0.039894334352139287,2.6361414141414143,0.1428565712594445,3.4761212121212117,0.07074315090496452,3.326464646464647,0.08189854293219662,3.0492040404040406,0.2567249889249246,4.5639515151515155,0.09045570972751864,4.16189292929293,0.16509693084445984,3.7902020202020203,0.29586425320054993,4.207151515151515,0.32986000959290174,4.296181818181818,0.3718868830454241,4.168111111111111,0.28975823897168623
4.099626262626263,0.3926969646345389,4.1138525252525255,0.3943638493026325,5.076981818181819,0.10058638775763917,4.083454545454545,0.30744586534437385,4.05860606060606,0.3894537400670034,4.006454545454545,0.42478339668185766,4.011939202020202,0.41539166922804877,4.233303030303031,0.13096579117117538,4.393624242424242,0.16899342714488358,3.912191919191919,0.2817999024746173,3.7674595959595965,0.19112431268280705,5.246294949494949,0.059194335758308805,5.033847474747474,0.0562761547868083,4.119828282828283,0.06472726679513227,4.431283838383838,0.03868373178201548,2.6668343434343433,0.1384108213810131,3.516915151515151,0.06832449158666234,3.3652414141414146,0.0793596916078589,3.0841838383838382,0.2502319187460696,4.61769393939394,0.0871400483190173,4.210628282828282,0.15819205161723102,3.8338919191919194,0.2913372506962037,4.236393939393939,0.3206674959535388,4.323272727272727,0.36239208247845267,4.197555555555555,0.2812610464175342
4.121509090909091,0.3831101781790784,4.134818181818182,0.3857944184756168,5.1085090909090916,0.09721083554378679,4.104472727272727,0.29938918414768895,4.080663636363636,0.3794152216841349,4.0306727272727265,0.4135058833074398,4.0366634545454545,0.4055799108993604,4.2468818181818175,0.1284813986187024,4.411254545454545,0.16476593014805158,3.944381818181818,0.27271385309326296,3.8069090909090915,0.18404228590415053,5.310963636363636,0.05660205554479728,5.095381818181817,0.054154110319711055,4.169363636363636,0.06265293798534656,4.484163636363636,0.037516546163659396,2.6975272727272728,0.13408715980508348,3.5577090909090905,0.06599222945563422,3.404018181818182,0.07690369956295363,3.1191636363636364,0.243669487669873,4.671436363636364,0.0839185799022304,4.259363636363636,0.15137520915710864,3.8775818181818176,0.2865217428992836,4.2656363636363634,0.3113786159650468,4.350363636363636,0.3527457151544659,4.227,0.2727338682753217
4.143391919191919,0.37343615856501017,4.155783838383838,0.3771209323107347,5.140036363636364,0.09394985253902191,4.125490909090909,0.2914342444659055,4.102721212121212,0.3693008006508512,4.054890909090909,0.4020521791358414,4.061387707070708,0.3955700307124833,4.260460606060606,0.12606750563787558,4.428884848484849,0.1606627365176834,3.9765717171717174,0.2636033547906153,3.8463585858585865,0.17701785394759606,5.375632323232322,0.05410466679759397,5.156916161616161,0.05210538493501323,4.21889898989899,0.06064678409758286,4.537043434343434,0.036390984569635874,2.728220202020202,0.12988354509454894,3.59850303030303,0.06374328974943769,3.44279494949495,0.07452787312879156,3.1541434343434345,0.23705207221016594,4.725178787878788,0.08079063378540685,4.30809898989899,0.14466091786251004,3.9212717171717166,0.2814344769356718,4.294878787878788,0.3020170574490822,4.377454545454546,0.3429732393144889,4.256444444444444,0.26419501089893666
4.165274747474747,0.3636941379291666,4.176749494949495,0.36835910492921076,5.171563636363636,0.0907997813500811,4.146509090909091,0.2835864849059936,4.124778787878787,0.35913108753298206,4.079109090909091,0.3904540260964941,4.086111959595959,0.38538851589406853,4.274039393939393,0.12372141932399937,4.446515151515151,0.15667970458896271,4.008761616161616,0.25449090191068674,3.8858080808080815,0.17006483201408706,5.44030101010101,0.05170017871685218,5.218450505050504,0.050128033242765095,4.268434343434343,0.05870665838736357,4.589923232323232,0.03530533726413537,2.758913131313131,0.1257978603601334,3.6392969696969693,0.061574694839667404,3.4815717171717178,0.07222959422289374,3.189123232323232,0.2303938083024462,4.778921212121212,0.07775536903389021,4.356834343434343,0.1380625703487782,3.9649616161616157,0.27609291714831485,4.324121212121212,0.2926060345083296,4.404545454545454,0.33309982231113766,4.285888888888889,0.2556622304999798
4.187157575757576,0.35390297815147076,4.197715151515151,0.3595244796953491,5.20309090909091,0.08775705064391612,4.1675272727272725,0.2758508450834796,4.146836363636363,0.3489262382947937,4.103327272727272,0.378742758465535,4.110836212121212,0.3750617274087776,4.287618181818182,0.12144057648713869,4.464145454545455,0.15281284226624986,4.040951515151515,0.24539821766966322,3.9252575757575765,0.16319624738942845,5.504969696969696,0.04938651181654924,5.2799848484848475,0.04822011003859249,4.317969696969697,0.056830466456113504,4.64280303030303,0.03425797347431582,2.7896060606060606,0.12182792501765032,3.6800909090909086,0.05948356276438057,3.520348484848485,0.07000631973172873,3.2241030303030302,0.22370854432031792,4.832663636363637,0.07481179082066289,4.405569696969697,0.13159242148813954,4.008651515151515,0.27051514570579954,4.353363636363636,0.2831681982403808,4.431636363636364,0.32315023767432666,4.315333333333333,0.24715267900375326
4.209040404040404,0.34408111628512317,4.2186808080808085,0.35063238575410416,5.234618181818182,0.08481817643789055,4.188545454545455,0.26823178418279925,4.168893939393939,0.33870589474618334,4.127545454545454,0.3669491684781734,4.135560464646465,0.36461578998790095,4.30119696969697,0.11922253610828937,4.4817757575757575,0.14905830158302746,4.073141414141414,0.23634617824687898,3.964707070707071,0.1564243116403084,5.569638383838384,0.047161512919508645,5.341519191919192,0.04637967589895598,4.36750505050505,0.05501616665994166,4.695682828282828,0.033247337389970405,2.82029898989899,0.11797150562647099,3.720884848484848,0.05746710558016456,3.559125252525253,0.06785558070780845,3.2590828282828284,0.2170097968337011,4.886406060606061,0.07195876591064722,4.4543050505050505,0.12526158100520185,4.052341414141414,0.2647197612638887,4.38260606060606,0.27372555345555105,4.458727272727273,0.31314876737934766,4.344777777777777,0.23868285480452195
4.230923232323232,0.33424651353411433,4.239646464646464,0.3416978964828005,5.266145454545455,0.08197976294506035,4.209563636363637,0.26073329977340454,4.190951515151514,0.3284891292236681,4.151763636363636,0.355103379177528,4.1602847171717166,0.35407648639874756,4.314775757575758,0.11706497230918309,4.499406060606061,0.14541237342443514,4.105331313131313,0.22735474464579986,4.004156565656566,0.14976039859269488,5.63430707070707,0.04502296902611112,5.403053535353535,0.04460480218880028,4.417040404040404,0.053261770295538226,4.748562626262626,0.03227194437903786,2.850991919191919,0.11422632586337965,3.7616787878787874,0.05552262756446898,3.5979020202020204,0.06577498140780483,3.294062626262626,0.21031070927862455,4.940148484848485,0.06919503728999982,4.503040404040404,0.11908001421763247,4.096031313131313,0.258725776468823,4.411848484848484,0.26429938176115136,4.485818181818182,0.3031191098073908,4.3742222222222225,0.23026855855053194
4.25280606060606,0.3244166079282726,4.260612121212121,0.33273578999876297,5.297672727272728,0.07923850302513921,4.230581818181818,0.2533589467850199,4.2130090909090905,0.3182943936672667,4.175981818181818,0.3432347251656898,4.18500896969697,0.34346915651797155,4.328354545454546,0.11496566779571214,4.517036363636364,0.14187148241328634,4.137521212121212,0.21844290252265355,4.043606060606061,0.14321502800250527,5.698975757575757,0.042968620101894554,5.464587878787878,0.04289357552477156,4.466575757575757,0.05156534158960301,4.801442424242424,0.03133037740709099,2.8816848484848485,0.11059007568388582,3.802472727272727,0.053647523295339804,3.6366787878787883,0.0637621981955004,3.329042424242424,0.20362401368423047,4.993890909090909,0.06651923795541591,4.551775757575757,0.11305655045813019,4.139721212121212,0.2525525150856234,4.441090909090908,0.25491017131236315,4.5129090909090905,0.2930842938294325,4.403666666666666,0.22192485404829554
4.274688888888889,0.31460827081855747,4.281577777777778,0.32376051184896054,5.3292,0.07659117828703776,4.2516,0.24611185655331666,4.2350666666666665,0.3081394732219182,4.2002,0.3313716418363679,4.209733222222223,0.3328186017200833,4.341933333333333,0.11292250773845629,4.534666666666666,0.1384321819594583,4.169711111111111,0.20962861010730974,4.083055555555556,0.1367978547865755,5.763644444444444,0.04099617083092962,5.526122222222221,0.041244101734848895,4.516111111111111,0.0499249975156852,4.854322222222222,0.030421283649544287,2.912377777777778,0.10706041972092074,3.843266666666666,0.051839275632566885,3.675455555555556,0.061814978330819524,3.3640222222222222,0.19696199557727376,5.047633333333334,0.06392990388167688,4.6005111111111106,0.10719889866835243,4.183411111111111,0.2462195095209395,4.470333333333333,0.2455775534676267,4.54,0.28306659938376727,4.433111111111111,0.2136660343366603
4.296571717171717,0.3048377672879258,4.302543434343434,0.31478613999340865,5.360727272727273,0.07403465888455814,4.272618181818181,0.23899475585486973,4.257124242424242,0.2980414444587417,4.224418181818182,0.31954156358094754,4.234457474747474,0.3221489950376357,4.355512121212121,0.11093347405696485,4.55229696969697,0.13509114947173034,4.20190101010101,0.20092875426858842,4.122505050505051,0.13051766364380393,5.828313131313131,0.039103301382978274,5.587656565656565,0.03965450935294848,4.5656464646464645,0.04833890745999953,4.90720202020202,0.029543371285905413,2.943070707070707,0.10363500496867796,3.8840606060606055,0.05009545362144601,3.7142323232323236,0.05993113866387081,3.3990020202020204,0.190336462159777,5.101375757575758,0.06142548618837577,4.649246464646464,0.10151366961837785,4.22710101010101,0.23974639948915957,4.499575757575757,0.23632024652402464,4.5670909090909095,0.2730874848546802,4.462555555555555,0.20550559294226148
4.3184545454545455,0.295120720546026,4.3235090909090905,0.30582635217810733,5.392254545454546,0.0715659030428833,4.293636363636364,0.23200998585755708,4.279181818181818,0.2880166382788624,4.248636363636363,0.30777083136946587,4.259181727272727,0.311483797492385,4.369090909090909,0.10899664007730607,4.569927272727273,0.13184518173044282,4.234090909090909,0.19235911470703418,4.161954545454546,0.12438236886080836,5.892981818181817,0.03728767724306741,5.649190909090908,0.0381229526848321,4.615181818181818,0.046805292755678136,4.960081818181818,0.028695406465959434,2.9737636363636364,0.10031146779719669,3.924854545454545,0.0484137103378365,3.7530090909090914,0.05810856425084586,3.433981818181818,0.1837587138302187,5.155118181818182,0.05900436252899058,4.697981818181818,0.09600640417621686,4.270790909090909,0.23315283254276772,4.528818181818181,0.22715600664611085,4.594181818181818,0.26316752149714534,4.491999999999999,0.1974562002908624
4.340337373737373,0.2854720803493698,4.344474747474747,0.29689439577809446,5.423781818181819,0.06918195634989635,4.3146545454545455,0.22515952091955263,4.301239393939394,0.27808060753041874,4.272854545454545,0.29608461001769665,4.28390597979798,0.30084568093710057,4.382669696969697,0.10711016553498694,4.587557575757576,0.1286911904187765,4.266280808080808,0.18393433619125255,4.201404040404041,0.11839901906490286,5.957650505050505,0.03554695815229534,5.710725252525251,0.036647614479488166,4.664717171717172,0.04532242610299707,5.012961616161616,0.027876210438316378,3.004456565656566,0.09708744034113789,3.9656484848484843,0.046791780690937736,3.791785858585859,0.056345206906739234,3.468961616161616,0.17723951909427274,5.208860606060606,0.056664847727284716,4.7467171717171714,0.09068160703094097,4.314480808080808,0.22645836715376103,4.5580606060606055,0.2181015860415347,4.621272727272727,0.2533263350894736,4.521444444444445,0.1895296852137868
4.362220202020202,0.2759060954628663,4.365440404040404,0.28800306017561633,5.4553090909090916,0.0668799508430765,4.335672727272727,0.21844498717672445,4.323296969696969,0.26824809933846694,4.297072727272727,0.284506815361241,4.308630232323232,0.29025645768929137,4.396248484848485,0.10527229189768929,4.605187878787879,0.12562619780998793,4.298470707070707,0.17566790869141852,4.240853535353536,0.11257380665869146,6.022319191919191,0.03387880620849706,5.7722595959595955,0.03522670823806497,4.714252525252525,0.04388863089137108,5.065841414141413,0.027084656832271764,3.0351494949494953,0.09396055630407985,4.006442424242423,0.04522747919818298,3.8305626262626267,0.054639083708162166,3.5039414141414142,0.17078909288698668,5.262603030303031,0.05440520368744383,4.795452525252525,0.08554278525968054,4.358170707070707,0.2196823789929205,4.58730303030303,0.20917269837818292,4.648363636363636,0.24358255493366707,4.550888888888888,0.18173702145486226
4.38410303030303,0.2664362901535761,4.386406060606061,0.2791646517226759,5.486836363636364,0.06465710391971256,4.35669090909091,0.21186768086459526,4.345354545454545,0.25853303211770523,4.321290909090909,0.27306005146912593,4.333354484848485,0.2797370171764618,4.409827272727273,0.10348133798439657,4.622818181818182,0.1226473326075431,4.330660606060606,0.16757215520431254,4.280303030303031,0.106912081646493,6.086987878787878,0.03228089317487822,5.833793939393939,0.033858480190423056,4.763787878787879,0.042502280437320926,5.118721212121212,0.026319669084426192,3.0658424242424243,0.09092845621757875,4.047236363636363,0.04371869774483729,3.8693393939393945,0.05298827545799971,3.538921212121212,0.16441707830487817,5.316345454545455,0.05222364860544177,4.844187878787879,0.0805924911228384,4.401860606060606,0.21284397100836952,4.616545454545454,0.2003839913813115,4.675454545454546,0.23395377026227354,4.580333333333333,0.17408831905202365
4.405985858585858,0.2570754446836836,4.407371717171717,0.27039097132221823,5.518363636363636,0.06251071709543748,4.377709090909091,0.2054285863270189,4.367412121212121,0.24894847720959787,4.345509090909091,0.2617655579420076,4.358078737373738,0.26930726975369546,4.423406060606061,0.1017356958594147,4.640448484848485,0.1197518259347976,4.362850505050505,0.15965822700991775,4.319752525252526,0.1014183695419954,6.151656565656565,0.030750907043935082,5.895328282828282,0.03254121096744369,4.813323232323232,0.04116179715117355,5.17160101010101,0.025580218001982964,3.0965353535353537,0.08798879219220354,4.088030303030302,0.04226340333926683,3.908116161616162,0.05139092512229167,3.57390101010101,0.15813253172389363,5.370087878787879,0.050118365509908565,4.892923232323232,0.07583236847290631,4.445550505050505,0.2059618878550937,4.645787878787878,0.19174902649581882,4.702545454545454,0.2244564940515059,4.6097777777777775,0.16659282043860904
4.4278686868686865,0.2478355797469803,4.4283373737373735,0.261693294646937,5.54989090909091,0.060438174633587645,4.398727272727273,0.19912839366939622,4.389469696969696,0.23950664505856212,4.369727272727273,0.2506431672571396,4.382802989898989,0.25898609779366244,4.436984848484848,0.10003382698154417,4.658078787878788,0.11693700747062273,4.395040404040404,0.15193610605063804,4.359202020202021,0.0960963930298439,6.216325252525252,0.029286557902950514,5.956862626262625,0.03127321699538238,4.862858585858586,0.03986565164394295,5.224480808080807,0.024865319455093494,3.127228282828283,0.0851392321957723,4.128824242424241,0.04085963587339683,3.94689292929293,0.04984523624848477,3.608880808080808,0.151943911257898,5.423830303030303,0.0480875101612785,4.941658585858586,0.07126320216976706,4.489240404040404,0.19905443517268026,4.675030303030303,0.18328026544881562,4.729636363636363,0.21510613418330726,4.639222222222221,0.1592589010828714
4.449751515151515,0.2387279447716234,4.44930303030303,0.25308235500025533,5.581418181818182,0.05843694206561643,4.419745454545454,0.19296751601959847,4.411527272727272,0.23021887581705883,4.393945454545454,0.23971127204187961,4.407527242424242,0.24879131409253802,4.450563636363636,0.0983742585902563,4.675709090909091,0.11420030172719974,4.427230303030303,0.14441461407930958,4.398651515151516,0.0909490970408898,6.280993939393938,0.027885583146136487,6.018396969696969,0.030052851636794675,4.912393939393939,0.038612361784647754,5.277360606060606,0.024174032191048092,3.157921212121212,0.08237746389209294,4.169618181818182,0.0395055058965837,3.985669696969697,0.04834947137309832,3.6438606060606062,0.1458590684919136,5.477572727272727,0.046129218338262674,4.99039393939394,0.06688496990873476,4.5329303030303025,0.19213940415225725,4.704272727272727,0.17498906350126076,4.756727272727273,0.20591697184548868,4.668666666666667,0.1520940744601765
4.471634343434343,0.22976300999212199,4.470268686868687,0.24456832880952775,5.612945454545455,0.05650456462071886,4.440763636363636,0.18694610636476974,4.433584848484848,0.22109563424580952,4.418163636363636,0.2289868020821643,4.4322514949494956,0.2387396275784752,4.464142424242424,0.09675558031217724,4.693339393939394,0.11153922446607129,4.459420202020202,0.1371014281841079,4.438101010101011,0.08597867689162321,6.345662626262626,0.026545752077118765,6.079931313131312,0.028878506100883335,4.961929292929293,0.03740049171723984,5.330240404040404,0.023505455763516574,3.1886141414141416,0.079701198071653,4.210412121212121,0.038199192409972466,4.024446464646465,0.046901950425851845,3.678840404040404,0.13988524340535502,5.531315151515152,0.04424161254074117,5.039129292929292,0.06269689588637259,4.576620202020202,0.18523400177314248,4.733515151515151,0.1668856691346127,4.783818181818182,0.19690214700777883,4.6981111111111105,0.14510500113137845
4.493517171717171,0.22095046217482142,4.491234343434343,0.23616082372815336,5.644472727272728,0.0546386655809417,4.461781818181818,0.18106407393686388,4.4556424242424235,0.21214650875455965,4.442381818181818,0.21848521080173053,4.456975747474747,0.22884661625477407,4.477721212121212,0.09517644097250778,4.710969696969697,0.10895137924843941,4.491610101010101,0.13000310226473635,4.477550505050506,0.08118660913274982,6.410331313131312,0.025264869943954316,6.141465656565655,0.02774861014452308,5.011464646464646,0.03622865084533648,5.383120202020201,0.022858728570427294,3.219307070707071,0.0771081717039099,4.25120606060606,0.03693894068738347,4.0632232323232325,0.045501049136411016,3.713820202020202,0.1340290623831529,5.585057575757576,0.04242280813804118,5.087864646464646,0.058697505752557146,4.620310101010101,0.17835478702882357,4.7627575757575755,0.15897922988044544,4.810909090909091,0.18807365076475996,4.727555555555555,0.1382975016823022
4.5154,0.2122992038644754,4.5122,0.22786886931000383,5.676,0.05283694457633584,4.4828,0.17532110012413749,4.4777,0.20338021440912926,4.4666,0.20822047088330123,4.4817,0.21912670726000819,4.4913,0.09363554559721239,4.7286,0.10643445411565401,4.5238,0.12312509400710156,4.517,0.07657368474976124,6.475,0.024040781447274364,6.202999999999999,0.0266616325837097,5.061,0.035095492792059355,5.436,0.022233025994439336,3.25,0.07459615063910706,4.292,0.03572306012785664,4.102,0.04414519744911086,3.7488,0.1282965391962699,5.6388,0.040670918991271794,5.1366,0.05488468232485409,4.664,0.17151761339930674,4.792,0.1512778039667003,4.838,0.17944232429294893,4.757,0.1316765732636792

